HHO methods for the incompressible Navier-Stokes and the incompressible Euler equations

We propose two Hybrid High-Order (HHO) methods for the incompressible Navier-Stokes equations and investigate their robustness with respect to the Reynolds number. While both methods rely on a HHO formulation of the viscous term, the pressure-velocity coupling is fundamentally different, up to the point that the two approaches can be considered antithetical. The first method is kinetic energy preserving, meaning that the skew-symmetric discretization of the convective term is guaranteed not to alter the kinetic energy balance. The approximated velocity fields exactly satisfy the divergence free constraint and continuity of the normal component of the velocity is weakly enforced on the mesh skeleton, leading to H-div conformity. The second scheme relies on Godunov fluxes for pressure-velocity coupling: a Harten, Lax and van Leer (HLL) approximated Riemann Solver designed for cell centered formulations is adapted to hybrid face centered formulations. The resulting numerical scheme is robust up to the inviscid limit, meaning that it can be applied for seeking approximate solutions of the incompressible Euler equations. The schemes are numerically validated performing steady and unsteady two dimensional test cases and evaluating the convergence rates on h-refined mesh sequences. In addition to standard benchmark flow problems, specifically conceived test cases are conducted for studying the error behaviour when approaching the inviscid limit.

==> DSL_k_p1.dat <==
1.25000000E-01	864	1.51160012E-01	
6.25000000E-02	3264	8.32014444E-02	
3.12500000E-02	12672	2.84262497E-02	
1.56250000E-02	49920	8.35380758E-03	
7.81250000E-03	198144	2.47137603E-03	


==> DSL_k_p2.dat <==
1.25000000E-01	1296	3.69482486E-02	
6.25000000E-02	4896	1.07148646E-02	
3.12500000E-02	19008	3.17601132E-03	
1.56250000E-02	74880	8.49985853E-04	
7.81250000E-03	297216	1.94802816E-04	


==> DSL_k_p3.dat <==
1.25000000E-01	1728	1.42371342E-02	
6.25000000E-02	6528	4.50799954E-03	
3.12500000E-02	25344	1.15582242E-03	
1.56250000E-02	99840	2.67946335E-04	
7.81250000E-03	396288	4.04418729E-05	


==> DSL_k_p4.dat <==
1.25000000E-01	2160	8.60879907E-03	
6.25000000E-02	8160	2.39599878E-03	
3.12500000E-02	31680	5.89022265E-04	
1.56250000E-02	124800	9.94155523E-05	
7.81250000E-03	495360	1.52181749E-05	


==> GC-HLL_p4.dat <==
2.9999999999999999e-02	1.9488529514550115e-01	8.5871062411952721e+00
5.9999999999999998e-02	1.9487988820890262e-01	8.5698999009577737e+00
8.9999999999999997e-02	1.9487454095242945e-01	8.5607289073792217e+00
1.2000000000000000e-01	1.9486924489342117e-01	8.5466813202568606e+00
1.4999999999999999e-01	1.9486398766580584e-01	8.5367788795833306e+00
1.7999999999999999e-01	1.9485873813114332e-01	8.5305167106388264e+00
2.0999999999999999e-01	1.9485352081521837e-01	8.5226295441985673e+00
2.3999999999999999e-01	1.9484831890849941e-01	8.5156785191649238e+00
2.6999999999999996e-01	1.9484312571344353e-01	8.5109672421167186e+00
2.9999999999999999e-01	1.9483795202268067e-01	8.5051315309063913e+00
3.2999999999999996e-01	1.9483278390267078e-01	8.4992762922990384e+00
3.5999999999999999e-01	1.9482762322999100e-01	8.4955521246726580e+00
3.8999999999999996e-01	1.9482247417655907e-01	8.4906620539103219e+00
4.1999999999999998e-01	1.9481732644188560e-01	8.4855958746548712e+00
4.4999999999999996e-01	1.9481218550413279e-01	8.4818051758845225e+00
4.7999999999999998e-01	1.9480705255752304e-01	8.4775762832025556e+00
5.1000000000000001e-01	1.9480191922074885e-01	8.4732138231677769e+00
5.3999999999999992e-01	1.9479679444107190e-01	8.4693602128530543e+00
5.6999999999999995e-01	1.9479167409165546e-01	8.4657354541831200e+00
5.9999999999999998e-01	1.9478655439922954e-01	8.4616595279317792e+00
6.2999999999999989e-01	1.9478144332633579e-01	8.4578732504045959e+00
6.5999999999999992e-01	1.9477633411000772e-01	8.4548947075324765e+00
6.8999999999999995e-01	1.9477122718785020e-01	8.4508276476692519e+00
7.1999999999999997e-01	1.9476612734808249e-01	8.4472593797071607e+00
7.4999999999999989e-01	1.9476102762848777e-01	8.4443771982999625e+00
7.7999999999999992e-01	1.9475593111758469e-01	8.4406442825939507e+00
8.0999999999999994e-01	1.9475084050762145e-01	8.4371347741445568e+00
8.3999999999999997e-01	1.9474574949999510e-01	8.4344503894050433e+00
8.6999999999999988e-01	1.9474066280560018e-01	8.4309089505511352e+00
8.9999999999999991e-01	1.9473558018390691e-01	8.4275176519127406e+00
9.2999999999999994e-01	1.9473049762423497e-01	8.4249612347493592e+00
9.5999999999999996e-01	1.9472541974019661e-01	8.4217034187989093e+00
9.8999999999999988e-01	1.9472034409519029e-01	8.4182070133774154e+00
1.0200000000000000e+00	1.9471526948070389e-01	8.4158253628339779e+00
1.0499999999999998e+00	1.9471019924250518e-01	8.4126706003920066e+00
1.0799999999999998e+00	1.9470512988149974e-01	8.4093056356774749e+00
1.1099999999999999e+00	1.9470006245300986e-01	8.4069233281859930e+00
1.1399999999999999e+00	1.9469499939027343e-01	8.4039465847669383e+00
1.1699999999999999e+00	1.9468993653031214e-01	8.4006698313160761e+00
1.2000000000000000e+00	1.9468487687216957e-01	8.3983304740653963e+00
1.2300000000000000e+00	1.9467982030410408e-01	8.3954253833513164e+00
1.2599999999999998e+00	1.9467476413805762e-01	8.3923835370304811e+00
1.2899999999999998e+00	1.9466971171620098e-01	8.3898679717661917e+00
1.3199999999999998e+00	1.9466466108769140e-01	8.3872588564848343e+00
1.3499999999999999e+00	1.9465961115453906e-01	8.3842246963915432e+00
1.3799999999999999e+00	1.9465456489375529e-01	8.3816647354691796e+00
1.4099999999999999e+00	1.9464951951976064e-01	8.3792450083784118e+00
1.4399999999999999e+00	1.9464447526570164e-01	8.3762627979579065e+00
1.4700000000000000e+00	1.9463943467033015e-01	8.3736662905256356e+00
1.4999999999999998e+00	1.9463439470489216e-01	8.3712959455055866e+00
1.5299999999999998e+00	1.9462935664640482e-01	8.3684710791558761e+00
1.5599999999999998e+00	1.9462432196707763e-01	8.3658302407886040e+00
1.5899999999999999e+00	1.9461928769088843e-01	8.3635383737494067e+00
1.6199999999999999e+00	1.9461425588776993e-01	8.3608821418923256e+00
1.6499999999999999e+00	1.9460922667667413e-01	8.3581127163990736e+00
1.6799999999999999e+00	1.9460419808004381e-01	8.3560427362369651e+00
1.7099999999999997e+00	1.9459917186755499e-01	8.3533816481111991e+00
1.7399999999999998e+00	1.9459414736761493e-01	8.3506389358827064e+00
1.7699999999999998e+00	1.9458912372675272e-01	8.3485795482942216e+00
1.7999999999999998e+00	1.9458410243453450e-01	8.3459911162030593e+00
1.8299999999999998e+00	1.9457908234564011e-01	8.3433582112440163e+00
1.8599999999999999e+00	1.9457406362685967e-01	8.3412275246028624e+00
1.8899999999999999e+00	1.9456904736104058e-01	8.3387113923030132e+00
1.9199999999999999e+00	1.9456403195665581e-01	8.3361738800937495e+00
1.9499999999999997e+00	1.9455901873241216e-01	8.3339881670507321e+00
1.9799999999999998e+00	1.9455400757118521e-01	8.3316423163186304e+00
2.0099999999999998e+00	1.9454899733450731e-01	8.3290648343880953e+00
2.0400000000000000e+00	1.9454398949885793e-01	8.3268792430174052e+00
2.0699999999999998e+00	1.9453898312342152e-01	8.3246930611994081e+00
2.0999999999999996e+00	1.9453397782646994e-01	8.3220843073058592e+00
2.1299999999999999e+00	1.9452897489105991e-01	8.3199127459456292e+00
2.1599999999999997e+00	1.9452397301508489e-01	8.3177555365460130e+00
2.1899999999999999e+00	1.9451897223497333e-01	8.3152615158919581e+00
2.2199999999999998e+00	1.9451397381491381e-01	8.3130507339747730e+00
2.2500000000000000e+00	1.9450897619184024e-01	8.3108973250473319e+00
2.2799999999999998e+00	1.9450397993957524e-01	8.3085004629651351e+00
2.3099999999999996e+00	1.9449898604827234e-01	8.3062609708712731e+00
2.3399999999999999e+00	1.9449399275989415e-01	8.3041658055194851e+00
2.3699999999999997e+00	1.9448900118511309e-01	8.3018316078073759e+00
2.3999999999999999e+00	1.9448401158742884e-01	8.2995192338622648e+00
2.4299999999999997e+00	1.9447902286532739e-01	8.2975741399483454e+00
2.4600000000000000e+00	1.9447403599843671e-01	8.2952540533383505e+00
2.4899999999999998e+00	1.9446905069930498e-01	8.2929117750651429e+00
2.5199999999999996e+00	1.9446406650802348e-01	8.2910181248458397e+00
2.5499999999999998e+00	1.9445908403475898e-01	8.2887803220526983e+00
2.5799999999999996e+00	1.9445410287982673e-01	8.2864340757815214e+00
2.6099999999999999e+00	1.9444912301972642e-01	8.2845268805046270e+00
2.6399999999999997e+00	1.9444414477690986e-01	8.2823696771064537e+00
2.6699999999999999e+00	1.9443916757374619e-01	8.2800601713830595e+00
2.6999999999999997e+00	1.9443419190687106e-01	8.2781174024100999e+00
2.7300000000000000e+00	1.9442921768557592e-01	8.2760350571698087e+00
2.7599999999999998e+00	1.9442424446864900e-01	8.2737511235898626e+00
2.7899999999999996e+00	1.9441927308497881e-01	8.2717928150833284e+00
2.8199999999999998e+00	1.9441430295601059e-01	8.2697570562755907e+00
2.8499999999999996e+00	1.9440933390840748e-01	8.2675129225017123e+00
2.8799999999999999e+00	1.9440436685290161e-01	8.2655232506686538e+00
2.9099999999999997e+00	1.9439940081850474e-01	8.2635626653409968e+00
2.9399999999999999e+00	1.9439443601248513e-01	8.2613512884194318e+00
2.9699999999999998e+00	1.9438947307131066e-01	8.2593274199512976e+00
2.9999999999999996e+00	1.9438451100082660e-01	8.2574347411984164e+00


==> GC-HLL_p7.dat <==
2.9999999999999999e-02	1.9488048047938011e-01	8.6298388454654429e+00
5.9999999999999998e-02	1.9487526842622355e-01	8.6163661249910568e+00
8.9999999999999997e-02	1.9487007864566755e-01	8.6049629660348632e+00
1.2000000000000000e-01	1.9486489939271631e-01	8.5967322412792377e+00
1.4999999999999999e-01	1.9485972807667634e-01	8.5888064312986767e+00
1.7999999999999999e-01	1.9485456457915551e-01	8.5818892344465905e+00
2.0999999999999999e-01	1.9484940645273729e-01	8.5754779462469113e+00
2.3999999999999999e-01	1.9484425374787664e-01	8.5691330413914848e+00
2.6999999999999996e-01	1.9483910648258401e-01	8.5634568515040890e+00
2.9999999999999999e-01	1.9483396379504384e-01	8.5579536300690435e+00
3.2999999999999996e-01	1.9482882525410594e-01	8.5525625438393931e+00
3.5999999999999999e-01	1.9482369064583810e-01	8.5475681299754651e+00
3.8999999999999996e-01	1.9481855967959530e-01	8.5425881045423608e+00
4.1999999999999998e-01	1.9481343197410755e-01	8.5377085124409735e+00
4.4999999999999996e-01	1.9480830740173816e-01	8.5330990402178344e+00
4.7999999999999998e-01	1.9480318598035953e-01	8.5284159107038970e+00
5.1000000000000001e-01	1.9479806750626302e-01	8.5239044872935228e+00
5.3999999999999992e-01	1.9479295184839851e-01	8.5195387665774529e+00
5.6999999999999995e-01	1.9478783904681790e-01	8.5151257699222747e+00
5.9999999999999998e-01	1.9478272906747757e-01	8.5108857968425227e+00
6.2999999999999989e-01	1.9477762180031030e-01	8.5067161071399120e+00
6.5999999999999992e-01	1.9477251718344227e-01	8.5025697818562485e+00
6.8999999999999995e-01	1.9476741518926768e-01	8.4985484287448738e+00
7.1999999999999997e-01	1.9476231573578770e-01	8.4945377694642428e+00
7.4999999999999989e-01	1.9475721872579976e-01	8.4906150385875936e+00
7.7999999999999992e-01	1.9475212417074381e-01	8.4867626223130586e+00
8.0999999999999994e-01	1.9474703201954474e-01	8.4829066046129764e+00
8.3999999999999997e-01	1.9474194220389787e-01	8.4791560803912098e+00
8.6999999999999988e-01	1.9473685469415569e-01	8.4754527240356463e+00
8.9999999999999991e-01	1.9473176949100868e-01	8.4717233870033137e+00
9.2999999999999994e-01	1.9472668655372008e-01	8.4681490212182098e+00
9.5999999999999996e-01	1.9472160584308781e-01	8.4645507428563000e+00
9.8999999999999988e-01	1.9471652733182837e-01	8.4609573536248561e+00
1.0200000000000000e+00	1.9471145098908826e-01	8.4575088393527906e+00
1.0499999999999998e+00	1.9470637679314504e-01	8.4540281151207939e+00
1.0799999999999998e+00	1.9470130468905555e-01	8.4505609855885435e+00
1.1099999999999999e+00	1.9469623468171510e-01	8.4472199976533560e+00
1.1399999999999999e+00	1.9469116674981590e-01	8.4438302094822610e+00
1.1699999999999999e+00	1.9468610084076166e-01	8.4404842320836693e+00
1.2000000000000000e+00	1.9468103694460320e-01	8.4372296896357408e+00
1.2300000000000000e+00	1.9467597505350254e-01	8.4339461900792134e+00
1.2599999999999998e+00	1.9467091513900570e-01	8.4307046261252587e+00
1.2899999999999998e+00	1.9466585718570542e-01	8.4275258462163922e+00
1.3199999999999998e+00	1.9466080117615045e-01	8.4243352614318106e+00
1.3499999999999999e+00	1.9465574707765115e-01	8.4211911572699236e+00
1.3799999999999999e+00	1.9465069487866465e-01	8.4180822863586897e+00
1.4099999999999999e+00	1.9464564456336766e-01	8.4149855749557432e+00
1.4399999999999999e+00	1.9464059611429077e-01	8.4119191813393783e+00
1.4700000000000000e+00	1.9463554951194867e-01	8.4088787192782917e+00
1.4999999999999998e+00	1.9463050474321533e-01	8.4058657511432955e+00
1.5299999999999998e+00	1.9462546178858078e-01	8.4028796725075132e+00
1.5599999999999998e+00	1.9462042063585924e-01	8.3998981556571053e+00
1.5899999999999999e+00	1.9461538127289474e-01	8.3969721993803859e+00
1.6199999999999999e+00	1.9461034368638822e-01	8.3940403990426269e+00
1.6499999999999999e+00	1.9460530785734348e-01	8.3911310034106723e+00
1.6799999999999999e+00	1.9460027377257616e-01	8.3882745908086171e+00
1.7099999999999997e+00	1.9459524142063633e-01	8.3854082821534099e+00
1.7399999999999998e+00	1.9459021078377570e-01	8.3825596658910833e+00
1.7699999999999998e+00	1.9458518185104656e-01	8.3797661893922388e+00
1.7999999999999998e+00	1.9458015461680789e-01	8.3769536854444802e+00
1.8299999999999998e+00	1.9457512906470881e-01	8.3741731358664033e+00
1.8599999999999999e+00	1.9457010517958892e-01	8.3714304611490107e+00
1.8899999999999999e+00	1.9456508295340513e-01	8.3686775215825211e+00
1.9199999999999999e+00	1.9456006237509110e-01	8.3659534203078838e+00
1.9499999999999997e+00	1.9455504343183222e-01	8.3632616204452823e+00
1.9799999999999998e+00	1.9455002611378647e-01	8.3605623426370954e+00
2.0099999999999998e+00	1.9454501040855229e-01	8.3578974424430985e+00
2.0400000000000000e+00	1.9453999630478772e-01	8.3552487884274029e+00
2.0699999999999998e+00	1.9453498379397591e-01	8.3526045877080772e+00
2.0999999999999996e+00	1.9452997286346854e-01	8.3499885938231770e+00
2.1299999999999999e+00	1.9452496350539336e-01	8.3473836222144282e+00
2.1599999999999997e+00	1.9451995571543196e-01	8.3447937341921996e+00
2.1899999999999999e+00	1.9451494947842263e-01	8.3422201781549532e+00
2.2199999999999998e+00	1.9450994478370995e-01	8.3396602381130673e+00
2.2500000000000000e+00	1.9450494162790083e-01	8.3371186904389667e+00
2.2799999999999998e+00	1.9449993999970480e-01	8.3345888697180790e+00
2.3099999999999996e+00	1.9449493988645053e-01	8.3320718429392464e+00
2.3399999999999999e+00	1.9448994128359204e-01	8.3295750129402144e+00
2.3699999999999997e+00	1.9448494418083159e-01	8.3270872692525089e+00
2.3999999999999999e+00	1.9447994856758061e-01	8.3246087120896863e+00
2.4299999999999997e+00	1.9447495443772186e-01	8.3221575059091144e+00
2.4600000000000000e+00	1.9446996178331388e-01	8.3197041877120306e+00
2.4899999999999998e+00	1.9446497059615583e-01	8.3172681290104613e+00
2.5199999999999996e+00	1.9445998086958405e-01	8.3148545823082483e+00
2.5499999999999998e+00	1.9445499259592125e-01	8.3124401874298357e+00
2.5799999999999996e+00	1.9445000576613652e-01	8.3100425651124628e+00
2.6099999999999999e+00	1.9444502037423120e-01	8.3076627819749671e+00
2.6399999999999997e+00	1.9444003641353530e-01	8.3052878317740078e+00
2.6699999999999999e+00	1.9443505387529628e-01	8.3029272328033965e+00
2.6999999999999997e+00	1.9443007275160551e-01	8.3005798948383216e+00
2.7300000000000000e+00	1.9442509303648650e-01	8.2982387497151890e+00
2.7599999999999998e+00	1.9442011472192294e-01	8.2959146111516091e+00
2.7899999999999996e+00	1.9441513780067665e-01	8.2935987429038036e+00
2.8199999999999998e+00	1.9441016226856908e-01	8.2912913289146140e+00
2.8499999999999996e+00	1.9440518811752933e-01	8.2890036452922864e+00
2.8799999999999999e+00	1.9440021534064558e-01	8.2867165833708682e+00
2.9099999999999997e+00	1.9439524393415084e-01	8.2844424136007486e+00
2.9399999999999999e+00	1.9439027388985364e-01	8.2821850935446246e+00
2.9699999999999998e+00	1.9438530520120270e-01	8.2799280594538178e+00
2.9999999999999996e+00	1.9438033786460288e-01	8.2776876647659190e+00


==> GC-Hdiv_p4.dat <==
3.00000e-02	1.94886e-01	8.60918e+00
1.00000e-01	1.94873e-01	8.58262e+00
2.00000e-01	1.94856e-01	8.55190e+00
3.00000e-01	1.94838e-01	8.52786e+00
4.00000e-01	1.94821e-01	8.50875e+00
5.00000e-01	1.94804e-01	8.49238e+00
6.00000e-01	1.94787e-01	8.47836e+00
7.00000e-01	1.94770e-01	8.46572e+00
8.00000e-01	1.94753e-01	8.45364e+00
9.00000e-01	1.94736e-01	8.44198e+00
1.00000e+00	1.94719e-01	8.43107e+00
1.10000e+00	1.94702e-01	8.42081e+00
1.20000e+00	1.94685e-01	8.41097e+00
1.30000e+00	1.94669e-01	8.40146e+00
1.40000e+00	1.94652e-01	8.39215e+00
1.50000e+00	1.94635e-01	8.38309e+00
1.60000e+00	1.94618e-01	8.37441e+00
1.70000e+00	1.94601e-01	8.36584e+00
1.80000e+00	1.94585e-01	8.35733e+00
1.90000e+00	1.94568e-01	8.34903e+00
2.00000e+00	1.94551e-01	8.34086e+00
2.10000e+00	1.94535e-01	8.33290e+00
2.20000e+00	1.94518e-01	8.32523e+00
2.30000e+00	1.94501e-01	8.31760e+00
2.40000e+00	1.94485e-01	8.30997e+00
2.50000e+00	1.94468e-01	8.30248e+00
2.60000e+00	1.94451e-01	8.29509e+00
2.70000e+00	1.94435e-01	8.28779e+00
2.80000e+00	1.94418e-01	8.28065e+00
2.90000e+00	1.94402e-01	8.27362e+00
2.99990e+00	1.94385e-01	8.26667e+00


==> GC-Hdiv_p7.dat <==
2.9699999999999997e-02	1.9488057350769619e-01	8.6454456887748190e+00
5.9699999999999996e-02	1.9487537065125124e-01	8.6301158658315327e+00
8.9699999999999988e-02	1.9487018038082721e-01	8.6167455678882749e+00
1.1969999999999999e-01	1.9486500059002221e-01	8.6077919993526582e+00
1.4970000000000000e-01	1.9485982897987256e-01	8.5989505767003234e+00
1.7969999999999997e-01	1.9485466255381340e-01	8.5911683361883817e+00
2.0969999999999997e-01	1.9484950290856637e-01	8.5839600761088377e+00
2.3969999999999997e-01	1.9484434873669138e-01	8.5772059833336254e+00
2.6970000000000000e-01	1.9483919906035685e-01	8.5705553979338713e+00
2.9969999999999997e-01	1.9483405389041844e-01	8.5649215338015505e+00
3.2969999999999999e-01	1.9482891297719915e-01	8.5588556497293222e+00
3.5969999999999996e-01	1.9482377597092887e-01	8.5533572735013372e+00
3.8969999999999999e-01	1.9481864242010069e-01	8.5481935846184651e+00
4.1969999999999996e-01	1.9481351234166988e-01	8.5428264011051454e+00
4.4969999999999993e-01	1.9480838578281445e-01	8.5379244716890188e+00
4.7969999999999996e-01	1.9480326230623671e-01	8.5329919776039116e+00
5.0969999999999993e-01	1.9479814188689176e-01	8.5283723424440545e+00
5.3969999999999996e-01	1.9479302471080606e-01	8.5236927878254765e+00
5.6969999999999998e-01	1.9478791038120377e-01	8.5190345211403553e+00
5.9969999999999990e-01	1.9478279879901933e-01	8.5147953215044527e+00
6.2969999999999993e-01	1.9477769009964732e-01	8.5103877062312865e+00
6.5969999999999995e-01	1.9477258404752734e-01	8.5060025959674199e+00
6.8969999999999998e-01	1.9476748059204377e-01	8.5020289821006045e+00
7.1969999999999990e-01	1.9476237977200814e-01	8.4978325239570669e+00
7.4969999999999992e-01	1.9475728144349014e-01	8.4936045349888705e+00
7.7969999999999995e-01	1.9475218560206967e-01	8.4898435724689492e+00
8.0969999999999998e-01	1.9474709222917522e-01	8.4858061893402628e+00
8.3969999999999989e-01	1.9474200122594323e-01	8.4817794820415902e+00
8.6969999999999992e-01	1.9473691260438553e-01	8.4781297745351250e+00
8.9969999999999994e-01	1.9473182634053360e-01	8.4743333637194294e+00
9.2969999999999997e-01	1.9472674234731216e-01	8.4704750072232429e+00
9.5969999999999989e-01	1.9472166059992779e-01	8.4669494346743903e+00
9.8969999999999991e-01	1.9471658111623100e-01	8.4632900503927804e+00
1.0196999999999998e+00	1.9471150382479283e-01	8.4595857635962837e+00
1.0496999999999999e+00	1.9470642865747004e-01	8.4561541891431400e+00
1.0796999999999999e+00	1.9470135566736077e-01	8.4526271637629566e+00
1.1096999999999999e+00	1.9469628481297419e-01	8.4490629697965005e+00
1.1396999999999999e+00	1.9469121600583369e-01	8.4456879102578579e+00
1.1697000000000000e+00	1.9468614928699268e-01	8.4423107520588196e+00
1.1997000000000000e+00	1.9468108464540868e-01	8.4388749036179416e+00
1.2296999999999998e+00	1.9467602198751099e-01	8.4355926356364268e+00
1.2596999999999998e+00	1.9467096133295575e-01	8.4323511629295211e+00
1.2896999999999998e+00	1.9466590269306669e-01	8.4290520831081377e+00
1.3196999999999999e+00	1.9466084599035782e-01	8.4258095658238084e+00
1.3496999999999999e+00	1.9465579122439514e-01	8.4226623769806377e+00
1.3796999999999999e+00	1.9465073839981711e-01	8.4194809629427247e+00
1.4097000000000000e+00	1.9464568746452204e-01	8.4162740438724306e+00
1.4397000000000000e+00	1.9464063841559393e-01	8.4132553334562274e+00
1.4696999999999998e+00	1.9463559124919733e-01	8.4101660188340670e+00
1.4996999999999998e+00	1.9463054592498996e-01	8.4070129185968376e+00
1.5296999999999998e+00	1.9462550243363747e-01	8.4040793539807197e+00
1.5596999999999999e+00	1.9462046077245954e-01	8.4010833564371410e+00
1.5896999999999999e+00	1.9461542090675821e-01	8.3979877208386178e+00
1.6196999999999999e+00	1.9461038282729889e-01	8.3951288827929034e+00
1.6496999999999999e+00	1.9460534653667738e-01	8.3921881869179060e+00
1.6796999999999997e+00	1.9460031199966121e-01	8.3891869371771346e+00
1.7096999999999998e+00	1.9459527919830660e-01	8.3863788938528554e+00
1.7396999999999998e+00	1.9459024814501005e-01	8.3835106666058117e+00
1.7696999999999998e+00	1.9458521881095903e-01	8.3805978967815129e+00
1.7996999999999999e+00	1.9458019117056155e-01	8.3778177564288985e+00
1.8296999999999999e+00	1.9457516523451884e-01	8.3750232130445319e+00
1.8596999999999999e+00	1.9457014098265035e-01	8.3721814894897353e+00
1.8896999999999999e+00	1.9456511838719975e-01	8.3694433347988415e+00
1.9196999999999997e+00	1.9456009745619246e-01	8.3667163587439894e+00
1.9496999999999998e+00	1.9455507817700837e-01	8.3639563186062773e+00
1.9796999999999998e+00	1.9455006052480683e-01	8.3612493079491887e+00
2.0097000000000000e+00	1.9454504449929025e-01	8.3585873378268918e+00
2.0396999999999998e+00	1.9454003009368764e-01	8.3559074513431444e+00
2.0696999999999997e+00	1.9453501728146488e-01	8.3532219089587976e+00
2.0996999999999999e+00	1.9453000606090837e-01	8.3506274524512047e+00
2.1296999999999997e+00	1.9452499642832285e-01	8.3479968504704782e+00
2.1597000000000000e+00	1.9451998836305295e-01	8.3453416118545114e+00
2.1896999999999998e+00	1.9451498185888413e-01	8.3428120850440166e+00
2.2197000000000000e+00	1.9450997691274091e-01	8.3402233364130520e+00
2.2496999999999998e+00	1.9450497350656068e-01	8.3376072741958573e+00
2.2796999999999996e+00	1.9449997163085031e-01	8.3351296919254310e+00
2.3096999999999999e+00	1.9449497128469073e-01	8.3325923095389065e+00
2.3396999999999997e+00	1.9448997245204364e-01	8.3300250529179909e+00
2.3696999999999999e+00	1.9448497512288981e-01	8.3275752710156787e+00
2.3996999999999997e+00	1.9447997929864774e-01	8.3250875810699654e+00
2.4297000000000000e+00	1.9447498496315779e-01	8.3225530647028592e+00
2.4596999999999998e+00	1.9446999210535876e-01	8.3201439508374015e+00
2.4896999999999996e+00	1.9446500072582396e-01	8.3176961201298987e+00
2.5196999999999998e+00	1.9446001081091624e-01	8.3152211932659235e+00
2.5496999999999996e+00	1.9445502234837872e-01	8.3128328932269273e+00
2.5796999999999999e+00	1.9445003534030228e-01	8.3104285628956731e+00
2.6096999999999997e+00	1.9444504977514479e-01	8.3080110167265584e+00
2.6396999999999999e+00	1.9444006563832653e-01	8.3056331613387009e+00
2.6696999999999997e+00	1.9443508293287931e-01	8.3032802511148542e+00
2.6996999999999995e+00	1.9443010165013208e-01	8.3009027239990978e+00
2.7296999999999998e+00	1.9442512177559032e-01	8.2985464088781562e+00
2.7596999999999996e+00	1.9442014330877153e-01	8.2962363475343892e+00
2.7896999999999998e+00	1.9441516624251373e-01	8.2939057455821974e+00
2.8196999999999997e+00	1.9441019056526906e-01	8.2915675421530199e+00
2.8496999999999999e+00	1.9440521627451227e-01	8.2893025202179995e+00
2.8796999999999997e+00	1.9440024336519812e-01	8.2870094415619242e+00
2.9097000000000000e+00	1.9439527182544716e-01	8.2846918330257378e+00
2.9396999999999998e+00	1.9439030165172935e-01	8.2824611483950683e+00
2.9696999999999996e+00	1.9438533283982384e-01	8.2802042235027944e+00
2.9996999999999998e+00	1.9438036537952150e-01	8.2779077968547270e+00


==> GC_initial.dat <==
0.0000E+00	0.0000E+00	1.0000E+01
5.0000E-03	2.5000E-02	1.0000E+01
1.0000E-02	5.0000E-02	1.0000E+01
1.5000E-02	7.5000E-02	1.0000E+01
2.0000E-02	1.0000E-01	1.0000E+01
2.5000E-02  1.2500E-01	1.0000E+01
3.0000E-02	1.5000E-01	1.0000E+01
3.5000E-02	1.7500E-01	1.0000E+01
4.0000E-02	2.0000E-01	1.0000E+01
4.5000E-02	2.2500E-01	1.0000E+01
5.0000E-02	2.5000E-01	1.0000E+01
5.5000E-02	2.7500E-01	1.0000E+01
6.0000E-02	3.0000E-01	1.0000E+01
6.5000E-02	3.2500E-01	1.0000E+01
7.0000E-02	3.5000E-01	1.0000E+01
7.5000E-02	3.7500E-01	1.0000E+01
8.0000E-02	4.0000E-01	1.0000E+01
8.5000E-02	4.2500E-01	1.0000E+01
9.0000E-02	4.5000E-01	1.0000E+01
9.5000E-02	4.7500E-01	1.0000E+01
1.0000E-01	5.0000E-01	1.0000E+01
1.0500E-01	5.2500E-01	1.0000E+01
1.1000E-01	5.5000E-01	1.0000E+01
1.1500E-01	5.7500E-01	1.0000E+01
1.2000E-01	6.0000E-01	1.0000E+01
1.2500E-01	6.2500E-01	1.0000E+01
1.3000E-01	6.5000E-01	1.0000E+01
1.3500E-01	6.7500E-01	1.0000E+01
1.4000E-01	7.0000E-01	1.0000E+01
1.4500E-01	7.2500E-01	1.0000E+01
1.5000E-01	7.5000E-01	1.0000E+01
1.5500E-01	7.7500E-01	1.0000E+01
1.6000E-01	8.0000E-01	1.0000E+01
1.6500E-01	8.2500E-01	1.0000E+01
1.7000E-01	8.5000E-01	1.0000E+01
1.7500E-01	8.7500E-01	1.0000E+01
1.8000E-01	9.0000E-01	1.0000E+01
1.8500E-01	9.2500E-01	1.0000E+01
1.9000E-01	9.5000E-01	1.0000E+01
1.9500E-01	9.7500E-01	1.0000E+01
2.0000E-01	1.0000E+00	1.0000E+01
2.0000E-01	1.0000E+00	0.0000E+00
2.0500E-01	9.7500E-01	-2.4390E-01
2.1000E-01	9.5000E-01	-4.7619E-01
2.1500E-01	9.2500E-01	-6.9767E-01
2.2000E-01	9.0000E-01	-9.0909E-01
2.2500E-01	8.7500E-01	-1.1111E+00
2.3000E-01	8.5000E-01	-1.3043E+00
2.3500E-01	8.2500E-01	-1.4894E+00
2.4000E-01	8.0000E-01	-1.6667E+00
2.4500E-01	7.7500E-01	-1.8367E+00
2.5000E-01	7.5000E-01	-2.0000E+00
2.5500E-01	7.2500E-01	-2.1569E+00
2.6000E-01	7.0000E-01	-2.3077E+00
2.6500E-01	6.7500E-01	-2.4528E+00
2.7000E-01	6.5000E-01	-2.5926E+00
2.7500E-01	6.2500E-01	-2.7273E+00
2.8000E-01	6.0000E-01	-2.8571E+00
2.8500E-01	5.7500E-01	-2.9825E+00
2.9000E-01	5.5000E-01	-3.1034E+00
2.9500E-01	5.2500E-01	-3.2203E+00
3.0000E-01	5.0000E-01	-3.3333E+00
3.0500E-01	4.7500E-01	-3.4426E+00
3.1000E-01	4.5000E-01	-3.5484E+00
3.1500E-01	4.2500E-01	-3.6508E+00
3.2000E-01	4.0000E-01	-3.7500E+00
3.2500E-01	3.7500E-01	-3.8462E+00
3.3000E-01	3.5000E-01	-3.9394E+00
3.3500E-01	3.2500E-01	-4.0299E+00
3.4000E-01	3.0000E-01	-4.1176E+00
3.4500E-01	2.7500E-01	-4.2029E+00
3.5000E-01	2.5000E-01	-4.2857E+00
3.5500E-01	2.2500E-01	-4.3662E+00
3.6000E-01	2.0000E-01	-4.4444E+00
3.6500E-01	1.7500E-01	-4.5205E+00
3.7000E-01	1.5000E-01	-4.5946E+00
3.7500E-01	1.2500E-01	-4.6667E+00
3.8000E-01	1.0000E-01	-4.7368E+00
3.8500E-01	7.5000E-02	-4.8052E+00
3.9000E-01	5.0000E-02	-4.8718E+00
3.9500E-01	2.5000E-02	-4.9367E+00
4.0000E-01	0.0000E+00	-5.0000E+00
4.0000E-01	0.0000E+00	0.0000E+00
5.0000E-01	0.0000E+00	0.0000E+00

==> LDC_erturk_x_vs_v.dat <==
#x		Re1000		Re5000		Re10000		Re20000
1.000		0.0000		0.0000		0.0000		0.0000
0.985		-0.0973		-0.2441		-0.3419		-0.4457
0.970		-0.2173		-0.5019		-0.5712		-0.5321
0.955		-0.3400		-0.5700		-0.5124		-0.4605
0.940		-0.4417		-0.5139		-0.4592		-0.4459	
0.925		-0.5052		-0.4595		-0.4411		-0.4300
0.910		-0.5263		-0.4318		-0.4256		-0.4122
0.895		-0.5132		-0.4147		-0.4078		-0.3946
0.880		-0.4803		-0.3982		-0.3895		-0.3774
0.865		-0.4407		-0.3806		-0.3715		-0.3603
0.850		-0.4028		-0.3624		-0.3538		-0.3434
0.500		0.0258		0.0117		0.0088		0.0065
0.150		0.3756		0.3699		0.3562		0.3423
0.135		0.3705		0.3878		0.3722		0.3579
0.120		0.3605		0.4070		0.3885		0.3736
0.105		0.3460		0.4260		0.4056		0.3897
0.090		0.3273		0.4403		0.4247		0.4060
0.075		0.3041		0.4426		0.4449		0.4232
0.060		0.2746		0.4258		0.4566		0.4438
0.045		0.2349		0.3868		0.4409		0.4601
0.030		0.1792		0.3263		0.3844		0.4332
0.015		0.1019		0.2160		0.2756		0.3290
0.000		0.0000		0.0000		0.0000		0.0000


==> LDC_erturk_y_vs_u.dat <==
#y		Re1000		Re5000		Re10000		Re20000
1.000		1.0000  	1.0000		1.0000		1.0000
0.990		0.8486		0.6866		0.5891		0.5048
0.980		0.7065		0.5159		0.4837		0.4889
0.970		0.5917		0.4749		0.4891		0.4985
0.960		0.5102		0.4739		0.4917		0.4906
0.950		0.4582		0.4738		0.4843		0.4754
0.940		0.4276		0.4683		0.4711		0.4592
0.930		0.4101		0.4582		0.4556		0.4436
0.920		0.3993		0.4452		0.4398		0.4287
0.910		0.3913		0.4307		0.4243		0.4142
0.900		0.3838		0.4155		0.4095		0.4001
0.500		-0.0620		-0.0319		-0.0268		-0.0234
0.200		-0.3756		-0.3100		-0.2998		-0.2899
0.180		-0.3869		-0.3285		-0.3179		-0.3074	
0.160		-0.3854		-0.3467		-0.3361		-0.3248
0.140		-0.3690		-0.3652		-0.3543		-0.3422
0.120		-0.3381		-0.3876		-0.3721		-0.3595
0.100		-0.2960		-0.4168		-0.3899		-0.3769
0.080		-0.2472		-0.4419		-0.4142		-0.3936
0.060		-0.1951		-0.4272		-0.4469		-0.4143
0.040		-0.1392		-0.3480		-0.4259		-0.4475
0.020		-0.0757		-0.2223		-0.2907		0.3523
0.000		0.0000		0.0000		0.0000		0.0000


==> LDC_ghia_x_vs_v.dat <==
#x		Re1000		Re5000		Re10000
1.0000		0.00000		0.00000		0.00000		
0.9688		-0.21388	-0.49774	-0.54302
0.9608		-0.27669	-0.55069	-0.52987
0.9531		-0.33714	-0.55408	-0.49099
0.9453		-0.39188	-0.52876	-0.45863
0.9063		-0.51550	-0.41442	-0.41496
0.8594		-0.42665	-0.36214	-0.36737
0.8047		-0.31966	-0.30018	-0.30719
0.5000		0.02526		0.00945		0.00831
0.2344		0.32235		0.27280		0.27224
0.2266		0.33075		0.28066		0.28003
0.1563		0.37095		0.35368		0.35070
0.0938		0.32627		0.42951		0.41487
0.0781		0.30353		0.43648		0.43124
0.0703		0.29012		0.43329		0.43733
0.0625		0.27485		0.42447		0.43983
0.0000		0.00000		0.00000		0.00000


==> LDC_ghia_y_vs_u.dat <==
#y		Re1000		Re5000		Re10000
1.0000		1.0000  	1.0000		1.0000		
0.9766		0.65928		0.48223		0.47221
0.9688		0.57492		0.46120		0.47783
0.9609		0.51117		0.45992		0.48070
0.9531		0.46604		0.46036		0.47804
0.8516		0.33304		0.33556		0.34635
0.7344		0.18719		0.20087		0.20673
0.6172		0.05702		0.08183		0.08344
0.5000		-0.06080	-0.03039	-0.03111
0.4531		-0.10648	-0.07404	-0.07540
0.2813		-0.27805	-0.22855	-0.23186
0.1719		-0.38289	-0.33050	-0.32709
0.1016		-0.29730	-0.40435	-0.38000
0.0703		-0.22220	-0.43643	-0.41657
0.0625		-0.20196	-0.42901	-0.42537
0.0547		-0.18109	-0.41165	-0.42735	
0.0000		0.0000		0.0000		0.0000


==> LDC_hdiv_x_vs_v.dat <==
#"x"		"v"
0.00000e+00	4.50000e-05	
6.03692e-02	4.64674e-01	
6.30007e-02	4.63679e-01	
5.76811e-02	4.64817e-01	
5.97720e-02	4.64688e-01	
5.49932e-02	4.63956e-01	
5.65422e-02	4.64423e-01	
1.09134e-02	2.27455e-01	
1.33195e-02	2.62071e-01	
1.06556e-02	2.23836e-01	
1.04098e-02	2.19721e-01	
7.99167e-03	1.77618e-01	
5.45591e-03	1.26735e-01	
5.32770e-03	1.24216e-01	
5.20537e-03	1.21547e-01	
2.66398e-03	6.42313e-02	
3.45399e-02	4.14782e-01	
3.46255e-02	4.15177e-01	
3.28469e-02	4.07100e-01	
3.18266e-02	4.02134e-01	
3.10684e-02	3.98504e-01	
2.96259e-02	3.91129e-01	
2.92900e-02	3.89372e-01	
2.91136e-02	3.88388e-01	
2.75120e-02	3.79606e-01	
2.64014e-02	3.73114e-01	
2.43310e-02	3.60373e-01	
2.49431e-02	3.64446e-01	
1.00000e+00	7.20000e-05	
9.69107e-01	-5.81660e-01	
9.71832e-01	-5.75532e-01	
9.68836e-01	-5.82090e-01	
9.68154e-01	-5.80791e-01	
9.65840e-01	-5.76721e-01	
9.64919e-01	-5.72858e-01	
9.85860e-01	-3.27634e-01	
9.86315e-01	-3.14556e-01	
9.88688e-01	-2.46889e-01	
9.90876e-01	-1.85973e-01	
9.91515e-01	-1.68092e-01	
9.92559e-01	-1.41866e-01	
9.94344e-01	-9.75670e-02	
9.95439e-01	-7.60048e-02	
9.97172e-01	-4.04942e-02	
9.83327e-01	-3.96088e-01	
9.84769e-01	-3.57202e-01	
9.85630e-01	-3.34112e-01	
9.82941e-01	-4.05969e-01	
9.81024e-01	-4.51233e-01	
9.80024e-01	-4.73060e-01	
9.78721e-01	-4.97665e-01	
9.77228e-01	-5.23162e-01	
9.76664e-01	-5.30875e-01	
9.74856e-01	-5.52679e-01	
9.74607e-01	-5.55751e-01	
9.74529e-01	-5.56590e-01	
9.72551e-01	-5.71212e-01	
9.56018e-01	-5.24019e-01	
9.58082e-01	-5.36133e-01	
9.53884e-01	-5.12308e-01	
9.55724e-01	-5.22382e-01	
9.51750e-01	-5.01764e-01	
9.53287e-01	-5.09291e-01	
9.11807e-01	-4.34452e-01	
9.12837e-01	-4.35609e-01	
9.10260e-01	-4.32684e-01	
9.07719e-01	-4.29730e-01	
9.07851e-01	-4.29883e-01	
9.09763e-01	-4.32113e-01	
9.07685e-01	-4.29689e-01	
9.05675e-01	-4.27309e-01	
9.05109e-01	-4.26632e-01	
9.03632e-01	-4.24857e-01	
9.31099e-01	-4.54358e-01	
9.31128e-01	-4.54389e-01	
1.39269e-01	3.73498e-01	
1.41062e-01	3.71540e-01	
1.42118e-01	3.70389e-01	
7.47429e-02	4.52318e-01	
7.56905e-02	4.51070e-01	
7.25121e-02	4.55081e-01	
7.33430e-02	4.54042e-01	
7.02813e-02	4.57633e-01	
7.09955e-02	4.56804e-01	
6.80504e-02	4.59909e-01	
6.86483e-02	4.59285e-01	
1.35637e-01	3.77465e-01	
1.36861e-01	3.76128e-01	
1.38303e-01	3.74551e-01	
1.34817e-01	3.78363e-01	
1.32971e-01	3.80382e-01	
1.30367e-01	3.83241e-01	
1.27639e-01	3.86238e-01	
1.30214e-01	3.83409e-01	
1.30306e-01	3.83308e-01	
7.98337e-02	4.45490e-01	
8.07046e-02	4.44290e-01	
7.75214e-02	4.48660e-01	
1.02241e-01	4.15369e-01	
1.02706e-01	4.14796e-01	
1.51839e-01	3.59823e-01	
1.52317e-01	3.59305e-01	
1.49409e-01	3.62459e-01	
1.50116e-01	3.61690e-01	
1.46979e-01	3.65099e-01	
1.47916e-01	3.64078e-01	
1.44548e-01	3.67742e-01	
1.45717e-01	3.66471e-01	
1.43516e-01	3.68865e-01	
1.05890e-01	4.10935e-01	
1.06119e-01	4.10659e-01	
1.04258e-01	4.12901e-01	
1.06336e-01	4.10400e-01	
1.09710e-01	4.06420e-01	
1.09841e-01	4.06265e-01	
1.07980e-01	4.08448e-01	
1.09965e-01	4.06121e-01	
1.11703e-01	4.04106e-01	
9.76399e-02	4.21163e-01	
9.79454e-02	4.20772e-01	
1.00117e-01	4.18013e-01	
9.72235e-02	4.21707e-01	
9.26847e-02	4.27680e-01	
9.36497e-02	4.26391e-01	
9.51623e-02	4.24386e-01	
9.13691e-02	4.29468e-01	
9.02061e-02	4.31042e-01	
5.00066e-02	4.59237e-01	
5.04735e-02	4.59915e-01	
4.66376e-02	4.53528e-01	
4.82141e-02	4.56531e-01	
5.14239e-02	4.60939e-01	
5.33766e-02	4.62844e-01	
5.27334e-02	4.62369e-01	
2.28723e-02	3.51038e-01	
2.10536e-02	3.38009e-01	
2.04844e-02	3.33831e-01	
1.80960e-02	3.13887e-01	
2.00281e-02	3.29954e-01	
1.57072e-02	2.90440e-01	
1.57242e-02	2.90603e-01	
1.56859e-02	2.90196e-01	
1.18569e-01	3.96305e-01	
1.19587e-01	3.95166e-01	
1.16459e-01	3.98679e-01	
1.13991e-01	4.01480e-01	
1.15790e-01	3.99438e-01	
1.16280e-01	3.98881e-01	
1.13333e-01	4.02234e-01	
1.24299e-01	3.89926e-01	
1.24625e-01	3.89565e-01	
1.22228e-01	3.92222e-01	
1.23118e-01	3.91234e-01	
1.25497e-01	3.88602e-01	
1.26370e-01	3.87638e-01	
1.26132e-01	3.87900e-01	
8.95367e-02	4.31961e-01	
8.77945e-02	4.34370e-01	
8.61663e-02	4.36640e-01	
8.53830e-02	4.37737e-01	
8.34132e-02	4.40502e-01	
8.29715e-02	4.41122e-01	
8.27958e-02	4.41368e-01	
1.20530e-01	3.94112e-01	
1.21460e-01	3.93076e-01	
3.47121e-02	4.15552e-01	
3.66567e-02	4.23621e-01	
3.74572e-02	4.26741e-01	
3.86877e-02	4.31306e-01	
4.02028e-02	4.36530e-01	
4.07187e-02	4.38209e-01	
4.21866e-02	4.42594e-01	
4.27500e-02	4.44290e-01	
4.29480e-02	4.44833e-01	
8.10678e-02	4.43784e-01	
8.17897e-02	4.42775e-01	
6.33819e-02	4.63452e-01	
6.55517e-02	4.62051e-01	
6.30528e-02	4.63662e-01	
6.58946e-02	4.61747e-01	
4.38793e-02	4.47309e-01	
2.04340e-01	3.03976e-01	
2.05488e-01	3.02777e-01	
2.06291e-01	3.01937e-01	
2.08034e-01	3.00120e-01	
2.08178e-01	2.99969e-01	
2.06833e-01	3.01372e-01	
2.08244e-01	2.99901e-01	
2.09524e-01	2.98566e-01	
2.10195e-01	2.97865e-01	
2.10868e-01	2.97164e-01	
4.50418e-02	4.50033e-01	
4.59975e-02	4.52279e-01	
1.76288e-01	3.33556e-01	
1.76480e-01	3.33352e-01	
1.74855e-01	3.35080e-01	
1.73406e-01	3.36627e-01	
1.73232e-01	3.36813e-01	
1.73060e-01	3.36996e-01	
9.14258e-01	-4.37190e-01	
8.96728e-01	-4.16412e-01	
8.98583e-01	-4.18702e-01	
8.99324e-01	-4.19608e-01	
9.01607e-01	-4.22403e-01	
8.63459e-01	-3.75527e-01	
8.67003e-01	-3.79813e-01	
8.63315e-01	-3.75355e-01	
8.59778e-01	-3.71097e-01	
8.59486e-01	-3.70747e-01	
8.56098e-01	-3.66686e-01	
8.80141e-01	-3.95871e-01	
8.80551e-01	-3.96376e-01	
8.75103e-01	-3.89682e-01	
8.77649e-01	-3.92804e-01	
8.80970e-01	-3.96895e-01	
8.85881e-01	-4.02967e-01	
8.86353e-01	-4.03553e-01	
8.83452e-01	-3.99960e-01	
8.86836e-01	-4.04154e-01	
8.89255e-01	-4.07154e-01	
9.01685e-01	-4.22498e-01	
9.01751e-01	-4.22577e-01	
9.02334e-01	-4.23287e-01	
9.02946e-01	-4.24028e-01	
9.02982e-01	-4.24073e-01	
9.03026e-01	-4.24126e-01	
8.74613e-01	-3.89080e-01	
8.74754e-01	-3.89254e-01	
8.90532e-01	-4.08736e-01	
8.91462e-01	-4.09893e-01	
8.93630e-01	-4.12583e-01	
8.93668e-01	-4.12630e-01	
8.93763e-01	-4.12748e-01	
8.95875e-01	-4.15362e-01	
8.55037e-01	-3.65419e-01	
8.55672e-01	-3.66177e-01	
8.55830e-01	-3.66366e-01	
8.67140e-01	-3.79979e-01	
8.67144e-01	-3.79984e-01	
8.70876e-01	-3.84518e-01	
8.70987e-01	-3.84654e-01	
8.33822e-01	-3.40335e-01	
8.34067e-01	-3.40621e-01	
8.31486e-01	-3.37600e-01	
8.33553e-01	-3.40020e-01	
8.29613e-01	-3.35416e-01	
8.29149e-01	-3.34874e-01	
8.39448e-01	-3.46937e-01	
8.41764e-01	-3.49665e-01	
8.39106e-01	-3.46534e-01	
8.36756e-01	-3.43773e-01	
8.36447e-01	-3.43410e-01	
4.39971e-01	6.75061e-02	
4.39973e-01	6.75043e-02	
4.39928e-01	6.75480e-02	
4.38494e-01	6.89530e-02	
8.14708e-01	-3.18147e-01	
8.15453e-01	-3.19005e-01	
8.15957e-01	-3.19586e-01	
8.16821e-01	-3.20581e-01	
8.17208e-01	-3.21028e-01	
8.18189e-01	-3.22159e-01	
8.18458e-01	-3.22470e-01	
8.19557e-01	-3.23740e-01	
8.03987e-01	-3.05868e-01	
8.05295e-01	-3.07357e-01	
8.02569e-01	-3.04251e-01	
8.01082e-01	-3.02560e-01	
7.99845e-01	-3.01152e-01	
7.98177e-01	-2.99260e-01	
7.97120e-01	-2.98061e-01	
7.95272e-01	-2.95969e-01	
7.94396e-01	-2.94977e-01	
7.92366e-01	-2.92687e-01	
7.91369e-01	-2.91562e-01	
8.13605e-01	-3.16880e-01	
8.13024e-01	-3.16210e-01	
8.11584e-01	-3.14558e-01	
8.11340e-01	-3.14277e-01	
8.10121e-01	-3.12879e-01	
8.09656e-01	-3.12346e-01	
8.09563e-01	-3.12239e-01	
8.07972e-01	-3.10417e-01	
8.07541e-01	-3.09925e-01	
8.20072e-01	-3.24336e-01	
8.21391e-01	-3.25860e-01	
8.22393e-01	-3.27022e-01	
8.23225e-01	-3.27986e-01	
8.24319e-01	-3.29258e-01	
7.09404e-01	-2.02141e-01	
7.12193e-01	-2.05094e-01	
7.12598e-01	-2.05523e-01	
7.12759e-01	-2.05694e-01	
7.15792e-01	-2.08914e-01	
7.17220e-01	-2.10432e-01	
7.18986e-01	-2.12311e-01	
7.21681e-01	-2.15185e-01	
7.22180e-01	-2.15717e-01	
7.23439e-01	-2.17062e-01	
8.53000e-01	-3.62986e-01	
8.50191e-01	-3.59642e-01	
8.50395e-01	-3.59886e-01	
8.49878e-01	-3.59270e-01	
8.47382e-01	-3.56307e-01	
8.44573e-01	-3.52981e-01	
8.45757e-01	-3.54384e-01	
8.42754e-01	-3.50834e-01	
8.25819e-01	-3.30998e-01	
8.27140e-01	-3.32533e-01	
8.25130e-01	-3.30197e-01	
8.28693e-01	-3.34344e-01	
7.02644e-01	-1.95005e-01	
7.03330e-01	-1.95729e-01	
7.01980e-01	-1.94307e-01	
6.98603e-01	-1.90755e-01	
6.99220e-01	-1.91404e-01	
7.00623e-01	-1.92879e-01	
4.66207e-01	4.18227e-02	
4.67391e-01	4.06635e-02	
4.68296e-01	3.97783e-02	
4.69595e-01	3.85070e-02	
4.70384e-01	3.77350e-02	
4.71799e-01	3.63508e-02	
7.84220e-01	-2.83525e-01	
7.84422e-01	-2.83752e-01	
7.83510e-01	-2.82729e-01	
7.82793e-01	-2.81926e-01	
7.82599e-01	-2.81709e-01	
7.82407e-01	-2.81495e-01	
7.81687e-01	-2.80688e-01	
7.80958e-01	-2.79874e-01	
7.84672e-01	-2.84032e-01	
7.85921e-01	-2.85432e-01	
7.86905e-01	-2.86537e-01	
7.87420e-01	-2.87115e-01	
7.88471e-01	-2.88298e-01	
7.88919e-01	-2.88801e-01	
7.89138e-01	-2.89047e-01	
7.90416e-01	-2.90487e-01	
7.77158e-01	-2.75635e-01	
7.79179e-01	-2.77887e-01	
7.77050e-01	-2.75515e-01	
7.76970e-01	-2.75426e-01	
7.66971e-01	-2.64333e-01	
7.67735e-01	-2.65178e-01	
7.66033e-01	-2.63298e-01	
7.65303e-01	-2.62493e-01	
7.64331e-01	-2.61421e-01	
7.63636e-01	-2.60654e-01	
7.62629e-01	-2.59546e-01	
7.61968e-01	-2.58818e-01	
7.80661e-01	-2.79542e-01	
7.80369e-01	-2.79216e-01	
7.74727e-01	-2.72929e-01	
7.72396e-01	-2.70340e-01	
7.74299e-01	-2.72455e-01	
7.70066e-01	-2.67757e-01	
7.71629e-01	-2.69491e-01	
7.68959e-01	-2.66533e-01	
7.49918e-01	-2.45626e-01	
7.52382e-01	-2.48312e-01	
7.49353e-01	-2.45010e-01	
7.48829e-01	-2.44441e-01	
7.46325e-01	-2.41715e-01	
7.43625e-01	-2.38785e-01	
7.53743e-01	-2.49800e-01	
7.54120e-01	-2.50212e-01	
7.54498e-01	-2.50626e-01	
7.55858e-01	-2.52113e-01	
7.57217e-01	-2.53603e-01	
7.60165e-01	-2.56836e-01	
7.59826e-01	-2.56465e-01	
7.58928e-01	-2.55479e-01	
7.57685e-01	-2.54115e-01	
7.25256e-01	-2.19004e-01	
7.35935e-01	-2.30470e-01	
7.36192e-01	-2.30747e-01	
7.38057e-01	-2.32760e-01	
7.38456e-01	-2.33191e-01	
7.33628e-01	-2.27986e-01	
7.33847e-01	-2.28222e-01	
7.31025e-01	-2.25187e-01	
7.31760e-01	-2.25976e-01	
7.28422e-01	-2.22393e-01	
7.29672e-01	-2.23734e-01	
7.25819e-01	-2.19605e-01	
7.27585e-01	-2.21496e-01	
7.34738e-01	-2.29181e-01	
7.25526e-01	-2.19292e-01	
7.08197e-01	-2.00865e-01	
7.07121e-01	-1.99727e-01	
7.06170e-01	-1.98724e-01	
7.04838e-01	-1.97318e-01	
6.95715e-01	-1.87725e-01	
6.96368e-01	-1.88410e-01	
6.98225e-01	-1.90360e-01	
5.61873e-01	-5.20738e-02	
5.63396e-01	-5.35787e-02	
5.61088e-01	-5.12976e-02	
5.58934e-01	-4.91697e-02	
4.91526e-01	1.70461e-02	
4.92414e-01	1.61775e-02	
4.94923e-01	1.37204e-02	
5.05343e-01	3.51633e-03	
5.06022e-01	2.85069e-03	
5.00737e-01	8.02792e-03	
5.02620e-01	6.18425e-03	
4.96131e-01	1.25375e-02	
4.99218e-01	9.51571e-03	
4.95815e-01	1.28465e-02	
5.11062e-01	-2.08748e-03	
5.12366e-01	-3.36610e-03	
5.15105e-01	-6.05233e-03	
5.15306e-01	-6.24966e-03	
5.15402e-01	-6.34359e-03	
5.18247e-01	-9.13344e-03	
5.19741e-01	-1.05991e-02	
5.21187e-01	-1.20185e-02	
5.09998e-01	-1.04507e-03	
5.09837e-01	-8.87937e-04	
5.09552e-01	-6.08336e-04	
5.08614e-01	3.12251e-04	
5.08086e-01	8.28315e-04	
6.33948e-01	-1.24117e-01	
6.35605e-01	-1.25796e-01	
6.35856e-01	-1.26052e-01	
6.37288e-01	-1.27504e-01	
6.37765e-01	-1.27989e-01	
6.38970e-01	-1.29212e-01	
7.39275e-01	-2.34077e-01	
7.40907e-01	-2.35841e-01	
7.43016e-01	-2.38125e-01	
7.43359e-01	-2.38496e-01	
6.75186e-01	-1.66341e-01	
6.75292e-01	-1.66451e-01	
6.76769e-01	-1.67979e-01	
6.77221e-01	-1.68448e-01	
6.74700e-01	-1.65837e-01	
6.73604e-01	-1.64703e-01	
4.85153e-01	2.32844e-02	
4.87189e-01	2.12909e-02	
4.84299e-01	2.41199e-02	
4.82828e-01	2.55596e-02	
4.81000e-01	2.73488e-02	
4.80503e-01	2.78350e-02	
4.78178e-01	3.01092e-02	
4.79319e-01	2.89939e-02	
5.58756e-01	-4.89937e-02	
5.58641e-01	-4.88809e-02	
5.56069e-01	-4.63409e-02	
5.54232e-01	-4.45274e-02	
5.53383e-01	-4.36897e-02	
5.50697e-01	-4.10404e-02	
5.52061e-01	-4.23849e-02	
6.45799e-01	-1.36160e-01	
6.47424e-01	-1.37817e-01	
6.48285e-01	-1.38695e-01	
6.50420e-01	-1.40875e-01	
6.59038e-01	-1.49698e-01	
6.59387e-01	-1.50056e-01	
6.62441e-01	-1.53192e-01	
6.62454e-01	-1.53205e-01	
6.62568e-01	-1.53323e-01	
6.65519e-01	-1.56359e-01	
6.65844e-01	-1.56694e-01	
6.68585e-01	-1.59519e-01	
6.86437e-01	-1.78028e-01	
6.86876e-01	-1.78485e-01	
6.84978e-01	-1.76507e-01	
6.84452e-01	-1.75959e-01	
6.83080e-01	-1.74531e-01	
6.82466e-01	-1.73892e-01	
6.42920e-01	-1.33228e-01	
6.43203e-01	-1.33517e-01	
6.44895e-01	-1.35239e-01	
6.42016e-01	-1.32309e-01	
6.40609e-01	-1.30877e-01	
6.40945e-01	-1.31219e-01	
4.12602e-01	9.43492e-02	
4.14039e-01	9.29376e-02	
4.12493e-01	9.44565e-02	
4.12443e-01	9.45056e-02	
4.10945e-01	9.59758e-02	
4.10188e-01	9.67195e-02	
4.09399e-01	9.74946e-02	
4.07935e-01	9.89342e-02	
4.07852e-01	9.90151e-02	
4.07672e-01	9.91923e-02	
4.55228e-01	5.25662e-02	
4.57376e-01	5.04647e-02	
4.52167e-01	5.55632e-02	
4.52292e-01	5.54404e-02	
4.51977e-01	5.57490e-02	
4.49106e-01	5.85598e-02	
5.29703e-01	-2.03796e-02	
5.30093e-01	-2.07631e-02	
5.33905e-01	-2.45089e-02	
5.35138e-01	-2.57200e-02	
5.38103e-01	-2.86372e-02	
5.40691e-01	-3.11840e-02	
5.42300e-01	-3.27678e-02	
5.46246e-01	-3.66530e-02	
5.46498e-01	-3.69013e-02	
5.47280e-01	-3.76717e-02	
6.81735e-01	-1.73134e-01	
6.80533e-01	-1.71884e-01	
6.79477e-01	-1.70789e-01	
6.78601e-01	-1.69879e-01	
4.42254e-01	6.52696e-02	
4.43818e-01	6.37375e-02	
4.44538e-01	6.30327e-02	
4.45587e-01	6.20055e-02	
4.46822e-01	6.07962e-02	
4.47670e-01	5.99671e-02	
4.33894e-01	7.34598e-02	
4.35633e-01	7.17551e-02	
4.38202e-01	6.92386e-02	
4.31005e-01	7.62920e-02	
4.32002e-01	7.53141e-02	
4.33081e-01	7.42568e-02	
4.30253e-01	7.70297e-02	
4.26853e-01	8.03620e-02	
4.27174e-01	8.00471e-02	
4.28929e-01	7.83271e-02	
5.72645e-01	-6.27340e-02	
5.73402e-01	-6.34849e-02	
5.74909e-01	-6.49788e-02	
5.75999e-01	-6.60614e-02	
6.09216e-01	-9.91868e-02	
6.09725e-01	-9.96975e-02	
6.07255e-01	-9.72201e-02	
6.06549e-01	-9.65127e-02	
6.04785e-01	-9.47454e-02	
6.03190e-01	-9.31486e-02	
6.02315e-01	-9.22727e-02	
5.99883e-01	-8.98415e-02	
5.99845e-01	-8.98030e-02	
5.99831e-01	-8.97891e-02	
5.89529e-01	-7.95109e-02	
5.90060e-01	-8.00394e-02	
5.70878e-01	-6.09836e-02	
5.70582e-01	-6.06903e-02	
5.69168e-01	-5.92896e-02	
5.68519e-01	-5.86474e-02	
5.68384e-01	-5.85133e-02	
5.66456e-01	-5.66056e-02	
5.65890e-01	-5.60455e-02	
5.64393e-01	-5.45646e-02	
6.18501e-01	-1.08516e-01	
6.19577e-01	-1.09599e-01	
6.20430e-01	-1.10458e-01	
6.21014e-01	-1.11047e-01	
6.33916e-01	-1.24085e-01	
6.31881e-01	-1.22023e-01	
6.31821e-01	-1.21962e-01	
6.29812e-01	-1.19930e-01	
6.29724e-01	-1.19840e-01	
2.52229e-01	2.54509e-01	
2.53947e-01	2.52753e-01	
2.54708e-01	2.51976e-01	
2.56740e-01	2.49901e-01	
6.69030e-01	-1.59979e-01	
6.71261e-01	-1.62281e-01	
6.71317e-01	-1.62339e-01	
6.71649e-01	-1.62683e-01	
6.50807e-01	-1.41270e-01	
6.51389e-01	-1.41865e-01	
6.53551e-01	-1.44076e-01	
6.54989e-01	-1.45547e-01	
6.56294e-01	-1.46884e-01	
6.58257e-01	-1.48897e-01	
4.05093e-01	1.01727e-01	
4.06243e-01	1.00597e-01	
3.68926e-01	1.37386e-01	
3.70020e-01	1.36303e-01	
3.68728e-01	1.37581e-01	
3.68866e-01	1.37444e-01	
4.17144e-01	8.98884e-02	
4.18513e-01	8.85449e-02	
4.20250e-01	8.68403e-02	
4.21929e-01	8.51929e-02	
4.15820e-01	9.11885e-02	
4.04415e-01	1.02394e-01	
4.03516e-01	1.03278e-01	
4.01366e-01	1.05393e-01	
3.98316e-01	1.08393e-01	
3.99746e-01	1.06987e-01	
3.96417e-01	1.10262e-01	
3.95266e-01	1.11396e-01	
3.92218e-01	1.14398e-01	
3.94399e-01	1.12250e-01	
3.71211e-01	1.35126e-01	
3.90408e-01	1.16180e-01	
3.89347e-01	1.17226e-01	
3.87353e-01	1.19191e-01	
3.86476e-01	1.20056e-01	
3.84298e-01	1.22203e-01	
3.67142e-01	1.39150e-01	
3.66192e-01	1.40090e-01	
3.65340e-01	1.40934e-01	
3.63538e-01	1.42717e-01	
3.63916e-01	1.42343e-01	
3.63311e-01	1.42941e-01	
3.61735e-01	1.44502e-01	
3.83038e-01	1.23446e-01	
3.81447e-01	1.25017e-01	
3.79531e-01	1.26907e-01	
3.78595e-01	1.27831e-01	
3.77817e-01	1.28599e-01	
3.75743e-01	1.30648e-01	
3.73249e-01	1.33112e-01	
3.72891e-01	1.33465e-01	
3.72593e-01	1.33760e-01	
4.22849e-01	8.42903e-02	
4.23535e-01	8.36172e-02	
4.24851e-01	8.23258e-02	
4.25141e-01	8.20416e-02	
4.26314e-01	8.08908e-02	
4.26746e-01	8.04668e-02	
3.39599e-01	1.66479e-01	
3.41357e-01	1.64729e-01	
3.42689e-01	1.63405e-01	
3.44396e-01	1.61707e-01	
3.45779e-01	1.60333e-01	
3.47435e-01	1.58687e-01	
3.49447e-01	1.56689e-01	
3.50617e-01	1.55527e-01	
3.53202e-01	1.52962e-01	
3.53800e-01	1.52369e-01	
3.56957e-01	1.49237e-01	
3.56976e-01	1.49218e-01	
3.57026e-01	1.49168e-01	
3.59356e-01	1.46860e-01	
3.60245e-01	1.45979e-01	
3.10653e-01	1.95392e-01	
3.12341e-01	1.93701e-01	
3.07878e-01	1.98176e-01	
3.08956e-01	1.97094e-01	
3.06805e-01	1.99253e-01	
3.05101e-01	2.00963e-01	
3.02325e-01	2.03753e-01	
3.03387e-01	2.02686e-01	
5.06447e-01	2.43425e-03	
5.06826e-01	2.06361e-03	
5.06972e-01	1.91998e-03	
5.07629e-01	1.27642e-03	
4.89855e-01	1.86818e-02	
5.22404e-01	-1.32126e-02	
5.22883e-01	-1.36828e-02	
5.23299e-01	-1.40910e-02	
5.24580e-01	-1.53477e-02	
5.26056e-01	-1.67970e-02	
5.26276e-01	-1.70127e-02	
5.26467e-01	-1.72000e-02	
5.27972e-01	-1.86789e-02	
5.29633e-01	-2.03112e-02	
6.16084e-01	-1.06084e-01	
6.15656e-01	-1.05654e-01	
6.15501e-01	-1.05498e-01	
6.11189e-01	-1.01166e-01	
6.11579e-01	-1.01558e-01	
6.12653e-01	-1.02636e-01	
6.13540e-01	-1.03527e-01	
6.14117e-01	-1.04107e-01	
6.10041e-01	-1.00014e-01	
5.99734e-01	-8.96926e-02	
5.98367e-01	-8.83263e-02	
5.98240e-01	-8.81995e-02	
2.65557e-01	2.40919e-01	
2.65845e-01	2.40627e-01	
2.62704e-01	2.43823e-01	
2.62117e-01	2.44420e-01	
2.50243e-01	2.56539e-01	
2.50413e-01	2.56365e-01	
2.50006e-01	2.56781e-01	
2.46194e-01	2.60685e-01	
2.46937e-01	2.59924e-01	
2.48218e-01	2.58611e-01	
2.45157e-01	2.61748e-01	
2.42144e-01	2.64838e-01	
2.43462e-01	2.63486e-01	
2.44169e-01	2.62760e-01	
2.28949e-01	2.78419e-01	
2.29323e-01	2.78032e-01	
2.35482e-01	2.71685e-01	
2.35767e-01	2.71391e-01	
2.32447e-01	2.74811e-01	
2.33609e-01	2.73613e-01	
2.29411e-01	2.77942e-01	
2.31452e-01	2.75836e-01	
2.36466e-01	2.70672e-01	
2.38517e-01	2.68563e-01	
2.40081e-01	2.66955e-01	
2.37924e-01	2.69172e-01	
1.79021e-01	3.30648e-01	
1.79702e-01	3.29925e-01	
1.76660e-01	3.33160e-01	
2.25114e-01	2.82380e-01	
2.26093e-01	2.81369e-01	
2.27160e-01	2.80265e-01	
2.23473e-01	2.84079e-01	
2.18974e-01	2.88740e-01	
2.19556e-01	2.88137e-01	
2.21020e-01	2.86617e-01	
2.22825e-01	2.84750e-01	
2.23067e-01	2.84499e-01	
2.17211e-01	2.90568e-01	
2.15066e-01	2.92796e-01	
2.15892e-01	2.91938e-01	
1.81110e-01	3.28431e-01	
1.81686e-01	3.27820e-01	
1.82517e-01	3.26938e-01	
1.83417e-01	3.25986e-01	
1.80487e-01	3.29093e-01	
2.14178e-01	2.93720e-01	
2.12530e-01	2.95433e-01	
6.22657e-01	-1.12703e-01	
6.23960e-01	-1.14017e-01	
6.25013e-01	-1.15080e-01	
6.26905e-01	-1.16991e-01	
6.29223e-01	-1.19334e-01	
6.27369e-01	-1.17459e-01	
2.79168e-01	2.27109e-01	
2.79421e-01	2.26853e-01	
2.75838e-01	2.30482e-01	
2.75955e-01	2.30364e-01	
2.72977e-01	2.33383e-01	
2.72507e-01	2.33859e-01	
2.69176e-01	2.37241e-01	
2.72488e-01	2.33878e-01	
2.69022e-01	2.37398e-01	
2.57045e-01	2.49590e-01	
2.57226e-01	2.49405e-01	
2.58736e-01	2.47865e-01	
2.59923e-01	2.46655e-01	
2.60427e-01	2.46142e-01	
2.61272e-01	2.45281e-01	
1.84260e-01	3.25093e-01	
1.86340e-01	3.22893e-01	
1.86592e-01	3.22626e-01	
1.86694e-01	3.22519e-01	
1.88924e-01	3.20164e-01	
2.40754e-01	2.66264e-01	
2.40948e-01	2.66065e-01	
2.41269e-01	2.65735e-01	
2.41815e-01	2.65175e-01	
2.90489e-01	2.15670e-01	
2.92721e-01	2.13419e-01	
2.89616e-01	2.16550e-01	
2.90119e-01	2.16042e-01	
2.01276e-01	3.07182e-01	
2.03145e-01	3.05227e-01	
2.00202e-01	3.08307e-01	
1.98188e-01	3.10418e-01	
1.95340e-01	3.13409e-01	
1.92012e-01	3.16909e-01	
1.94683e-01	3.14100e-01	
1.95100e-01	3.13661e-01	
1.90478e-01	3.18526e-01	
1.70952e-01	3.39247e-01	
1.70569e-01	3.39658e-01	
1.68595e-01	3.41770e-01	
1.68077e-01	3.42326e-01	
1.66237e-01	3.44296e-01	
1.56196e-01	3.55108e-01	
1.57556e-01	3.53640e-01	
1.54813e-01	3.56605e-01	
1.54305e-01	3.57154e-01	
1.58301e-01	3.52835e-01	
1.59953e-01	3.51054e-01	
1.60947e-01	3.49984e-01	
1.61395e-01	3.49502e-01	
1.63591e-01	3.47136e-01	
1.65233e-01	3.45375e-01	
3.22231e-01	1.83802e-01	
3.23077e-01	1.82957e-01	
3.20882e-01	1.85150e-01	
3.21425e-01	1.84607e-01	
3.23646e-01	1.82388e-01	
3.26333e-01	1.79704e-01	
3.26378e-01	1.79659e-01	
3.24727e-01	1.81308e-01	
3.26639e-01	1.79399e-01	
3.28455e-01	1.77585e-01	
3.28628e-01	1.77413e-01	
3.30532e-01	1.75513e-01	
3.30903e-01	1.75143e-01	
3.16549e-01	1.89485e-01	
3.17119e-01	1.88915e-01	
3.19142e-01	1.86891e-01	
3.38086e-01	1.67985e-01	
3.34494e-01	1.71563e-01	
3.36517e-01	1.69547e-01	
3.33435e-01	1.72618e-01	
3.15683e-01	1.90353e-01	
3.13527e-01	1.92512e-01	
2.87807e-01	2.18376e-01	
2.87228e-01	2.18961e-01	
2.85564e-01	2.20642e-01	
2.84839e-01	2.21374e-01	
2.83321e-01	2.22908e-01	
2.82451e-01	2.23788e-01	
2.81077e-01	2.25176e-01	
2.93773e-01	2.12359e-01	
2.94495e-01	2.11632e-01	
2.96450e-01	2.09663e-01	
3.01814e-01	2.04267e-01	
2.99133e-01	2.06962e-01	
3.00368e-01	2.05720e-01	
2.96453e-01	2.09660e-01	
2.98410e-01	2.07690e-01	
2.96452e-01	2.09661e-01	
2.80583e-01	2.25676e-01	
2.79672e-01	2.26599e-01	
9.49134e-01	-4.90627e-01	
9.49510e-01	-4.92193e-01	
9.48572e-01	-4.88695e-01	
9.46493e-01	-4.81443e-01	
9.43851e-01	-4.74095e-01	
9.45104e-01	-4.77517e-01	
9.41976e-01	-4.69989e-01	
9.41211e-01	-4.68281e-01	
9.38569e-01	-4.63663e-01	
9.40698e-01	-4.67360e-01	
9.58143e-01	-5.36491e-01	
9.58179e-01	-5.36705e-01	
9.60032e-01	-5.47769e-01	
9.61165e-01	-5.54386e-01	
9.61920e-01	-5.58662e-01	
9.64328e-01	-5.70729e-01	
9.64214e-01	-5.70209e-01	
9.64148e-01	-5.70026e-01	
9.63508e-01	-5.66568e-01	
9.63034e-01	-5.64610e-01	
9.62804e-01	-5.63249e-01	
9.62406e-01	-5.61217e-01	
9.62098e-01	-5.59478e-01	
9.14930e-01	-4.37920e-01	
9.32602e-01	-4.55960e-01	
9.34063e-01	-4.57608e-01	
9.34126e-01	-4.57683e-01	
9.35586e-01	-4.59463e-01	
9.34094e-01	-4.57644e-01	
9.37034e-01	-4.61388e-01	
9.37122e-01	-4.61515e-01	
9.37077e-01	-4.61448e-01	
6.94028e-01	-1.85957e-01	
6.91645e-01	-1.83464e-01	
6.91736e-01	-1.83559e-01	
6.91508e-01	-1.83321e-01	
6.89261e-01	-1.80972e-01	
6.87756e-01	-1.79403e-01	
4.87631e-01	2.08581e-02	
4.87483e-01	2.10037e-02	
4.72685e-01	3.54839e-02	
4.73547e-01	3.46408e-02	
4.75432e-01	3.27965e-02	
4.77371e-01	3.08991e-02	
4.64338e-01	4.36526e-02	
4.62365e-01	4.55825e-02	
4.60857e-01	4.70582e-02	
4.58522e-01	4.93425e-02	
1.53340e-01	3.58198e-01	
1.53994e-01	3.57489e-01	
9.16953e-01	-4.40116e-01	
9.18168e-01	-4.41391e-01	
9.20490e-01	-4.43804e-01	
9.21405e-01	-4.44725e-01	
9.24026e-01	-4.47344e-01	
9.24642e-01	-4.47946e-01	
9.27562e-01	-4.50808e-01	
9.27879e-01	-4.51119e-01	
5.89418e-01	-7.93994e-02	
5.91248e-01	-8.12228e-02	
5.91607e-01	-8.15809e-02	
5.92996e-01	-8.29655e-02	
5.93884e-01	-8.38508e-02	
5.94744e-01	-8.47087e-02	
5.96160e-01	-8.61224e-02	
5.96491e-01	-8.64532e-02	
5.97587e-01	-8.75480e-02	
5.77976e-01	-6.80229e-02	
5.78716e-01	-6.87576e-02	
5.80548e-01	-7.05770e-02	
5.81433e-01	-7.14561e-02	
5.81791e-01	-7.18112e-02	
5.84149e-01	-7.41562e-02	
5.85604e-01	-7.56024e-02	
5.86866e-01	-7.68591e-02	


==> LDC_hdiv_y_vs_u.dat <==
# "y"		"u"
3.02292e-03	-7.03850e-02	
0.00000e+00	-2.12000e-04	
4.66637e-03	-1.02273e-01	
9.06883e-03	-1.78114e-01	
8.58322e-03	-1.70431e-01	
6.04592e-03	-1.29660e-01	
9.33284e-03	-1.81505e-01	
1.20922e-02	-2.17547e-01	
1.39999e-02	-2.38487e-01	
1.51147e-02	-2.50858e-01	
1.00000e+00	9.99893e-01	
3.60639e-02	-4.16779e-01	
3.56684e-02	-4.14664e-01	
3.30109e-02	-3.99057e-01	
3.25029e-02	-3.95848e-01	
2.99579e-02	-3.78573e-01	
2.93374e-02	-3.74126e-01	
2.69046e-02	-3.55720e-01	
2.61723e-02	-3.49956e-01	
2.38516e-02	-3.30943e-01	
2.30068e-02	-3.23810e-01	
1.82669e-02	-2.81594e-01	
1.76276e-02	-2.75583e-01	
1.94863e-02	-2.92806e-01	
1.88839e-02	-2.87326e-01	
1.70035e-02	-2.69551e-01	
1.57224e-02	-2.56973e-01	
1.63710e-02	-2.63442e-01	
5.69689e-02	-4.57109e-01	
5.57411e-02	-4.58069e-01	
5.56518e-02	-4.58117e-01	
5.55687e-02	-4.58147e-01	
3.96820e-02	-4.33768e-01	
3.92343e-02	-4.31934e-01	
3.77624e-02	-4.24841e-01	
2.17846e-02	-3.13131e-01	
2.06914e-02	-3.03645e-01	
9.89713e-01	5.91351e-01	
9.88872e-01	5.74386e-01	
9.87428e-01	5.45878e-01	
9.85152e-01	5.17281e-01	
9.85145e-01	5.17196e-01	
9.87008e-01	5.40516e-01	
5.17886e-02	-4.58846e-01	
5.14515e-02	-4.58733e-01	
4.77522e-02	-4.55610e-01	
4.73342e-02	-4.54987e-01	
4.37168e-02	-4.47431e-01	
4.32179e-02	-4.46024e-01	
9.34555e-01	4.70587e-01	
9.32770e-01	4.67726e-01	
9.36342e-01	4.73432e-01	
9.35649e-01	4.72328e-01	
9.37476e-01	4.75219e-01	
9.38128e-01	4.76237e-01	
9.39914e-01	4.78981e-01	
9.38526e-01	4.76848e-01	
9.41700e-01	4.81671e-01	
9.41405e-01	4.81224e-01	
9.91606e-01	6.44202e-01	
9.91770e-01	6.48763e-01	
9.91928e-01	6.54348e-01	
9.93828e-01	7.22080e-01	
9.95804e-01	8.05479e-01	
9.95885e-01	8.08886e-01	
9.95963e-01	8.12482e-01	
9.97943e-01	9.03956e-01	
9.77622e-01	4.92240e-01	
9.76991e-01	4.92235e-01	
9.80129e-01	4.93573e-01	
9.79709e-01	4.92741e-01	
9.82638e-01	5.00489e-01	
9.82426e-01	4.99277e-01	
9.85144e-01	5.17203e-01	
9.07109e-01	4.26978e-01	
9.06384e-01	4.25878e-01	
9.08016e-01	4.28364e-01	
9.08859e-01	4.29647e-01	
9.10609e-01	4.32333e-01	
9.09533e-01	4.30681e-01	
9.11955e-01	4.34416e-01	
9.12359e-01	4.35040e-01	
9.14109e-01	4.37763e-01	
9.12683e-01	4.35543e-01	
9.76276e-01	4.92652e-01	
9.75603e-01	4.93141e-01	
9.75322e-01	4.93384e-01	
9.74636e-01	4.94063e-01	
9.72841e-01	4.95712e-01	
9.71248e-01	4.97202e-01	
9.32769e-01	4.67724e-01	
9.32767e-01	4.67721e-01	
9.32765e-01	4.67718e-01	
9.50201e-01	4.92930e-01	
9.47681e-01	4.89933e-01	
9.50954e-01	4.93794e-01	
9.53724e-01	4.96534e-01	
9.01257e-01	4.18182e-01	
9.00688e-01	4.17334e-01	
9.00579e-01	4.17171e-01	
8.98304e-01	4.13803e-01	
8.97734e-01	4.12962e-01	
8.95920e-01	4.10299e-01	
8.94889e-01	4.08792e-01	
8.93536e-01	4.06820e-01	
9.05232e-01	4.24137e-01	
9.25520e-01	4.55964e-01	
9.23605e-01	4.52863e-01	
9.22962e-01	4.51827e-01	
9.21024e-01	4.48712e-01	
9.20402e-01	4.47719e-01	
9.18445e-01	4.44595e-01	
8.91141e-01	4.03351e-01	
7.10620e-02	-4.35523e-01	
6.88578e-02	-4.39515e-01	
6.81038e-02	-4.40881e-01	
6.75727e-02	-4.41834e-01	
9.00993e-02	-4.06520e-01	
8.86816e-02	-4.08237e-01	
9.18832e-02	-4.04489e-01	
9.33581e-02	-4.02849e-01	
9.50853e-02	-4.01028e-01	
9.66170e-02	-3.99447e-01	
9.47163e-01	4.89270e-01	
9.45754e-01	4.87416e-01	
9.45343e-01	4.86857e-01	
9.43826e-01	4.84752e-01	
9.43521e-01	4.84317e-01	
9.41898e-01	4.81964e-01	
9.26347e-01	4.57305e-01	
9.26969e-01	4.58315e-01	
9.27481e-01	4.59149e-01	
9.28419e-01	4.60668e-01	
9.29558e-01	4.62522e-01	
9.29868e-01	4.63025e-01	
9.30123e-01	4.63439e-01	
9.31318e-01	4.65372e-01	
9.54203e-01	4.96985e-01	
9.57321e-01	4.99301e-01	
9.57269e-01	4.99265e-01	
9.57701e-01	4.99473e-01	
9.60440e-01	5.00726e-01	
9.63557e-01	5.01123e-01	
9.60815e-01	5.00797e-01	
9.65703e-01	5.00719e-01	
9.65847e-01	5.00700e-01	
9.66534e-01	5.00393e-01	
9.68137e-01	4.99642e-01	
9.68475e-01	4.99381e-01	
9.70427e-01	4.97963e-01	
9.17989e-01	4.43873e-01	
9.16743e-01	4.41898e-01	
9.16049e-01	4.40806e-01	
9.15040e-01	4.39219e-01	
8.29493e-01	3.19806e-01	
8.28951e-01	3.19118e-01	
8.32909e-01	3.24174e-01	
8.29719e-01	3.20093e-01	
8.36325e-01	3.28573e-01	
8.34557e-01	3.26291e-01	
8.39740e-01	3.33000e-01	
8.39393e-01	3.32549e-01	
8.67352e-01	3.69886e-01	
8.64895e-01	3.66515e-01	
8.69401e-01	3.72697e-01	
8.69190e-01	3.72406e-01	
8.64612e-01	3.66128e-01	
8.60598e-01	3.60674e-01	
6.41709e-02	-4.47697e-01	
6.26229e-02	-4.50203e-01	
6.17628e-02	-4.51468e-01	
6.05444e-02	-4.53207e-01	
5.85295e-02	-4.55660e-01	
5.84659e-02	-4.55733e-01	
8.77411e-01	3.83827e-01	
8.76981e-01	3.83223e-01	
8.80268e-01	3.87836e-01	
8.81571e-01	3.89677e-01	
8.83554e-01	3.92483e-01	
8.86355e-01	3.96475e-01	
8.86840e-01	3.97167e-01	
8.87902e-01	3.98695e-01	
8.90126e-01	4.01884e-01	
8.52365e-01	3.49615e-01	
8.52240e-01	3.49449e-01	
8.54884e-01	3.52978e-01	
8.55110e-01	3.53281e-01	
8.57527e-01	3.56525e-01	
8.57854e-01	3.56968e-01	
8.60170e-01	3.60092e-01	
8.76830e-01	3.83011e-01	
8.74413e-01	3.79635e-01	
8.73115e-01	3.77832e-01	
8.71844e-01	3.76068e-01	
9.83753e-02	-3.97703e-01	
9.91230e-02	-3.96972e-01	
1.01288e-01	-3.94914e-01	
1.01629e-01	-3.94589e-01	
1.01746e-01	-3.94480e-01	
1.04134e-01	-3.92275e-01	
1.05117e-01	-3.91382e-01	
8.74843e-02	-4.09700e-01	
8.68455e-02	-4.10536e-01	
8.53660e-02	-4.12459e-01	
8.50104e-02	-4.12954e-01	
8.32470e-02	-4.15392e-01	
6.45559e-02	-4.47082e-01	
6.60644e-02	-4.44499e-01	
6.49780e-02	-4.46376e-01	
6.70551e-02	-4.42745e-01	
8.30740e-02	-4.15649e-01	
8.05306e-02	-4.19418e-01	
7.87022e-02	-4.22331e-01	
7.78142e-02	-4.23741e-01	
7.63564e-02	-4.26203e-01	
7.50968e-02	-4.28334e-01	
7.43301e-02	-4.29692e-01	
9.02975e-01	4.20744e-01	
9.03413e-01	4.21400e-01	
7.86690e-01	2.67184e-01	
7.85734e-01	2.66048e-01	
7.88081e-01	2.68835e-01	
7.89450e-01	2.70467e-01	
7.90429e-01	2.71633e-01	
7.92209e-01	2.73763e-01	
7.92776e-01	2.74441e-01	
7.94969e-01	2.77072e-01	
7.95124e-01	2.77259e-01	
7.96012e-01	2.78329e-01	
8.47844e-01	3.43618e-01	
8.47514e-01	3.43184e-01	
8.49310e-01	3.45555e-01	
8.48352e-01	3.44291e-01	
8.49932e-01	3.46382e-01	
8.50775e-01	3.47498e-01	
8.52071e-01	3.49224e-01	
8.43474e-01	3.37872e-01	
8.42448e-01	3.36529e-01	
8.41928e-01	3.35853e-01	
8.41094e-01	3.34761e-01	
8.39887e-01	3.33192e-01	
8.45751e-01	3.40860e-01	
8.45712e-01	3.40809e-01	
8.45564e-01	3.40615e-01	
8.43910e-01	3.38444e-01	
8.25694e-01	3.14974e-01	
8.23443e-01	3.12132e-01	
8.21821e-01	3.10086e-01	
8.17867e-01	3.05131e-01	
8.17775e-01	3.05016e-01	
8.19997e-01	3.07796e-01	
8.19279e-01	3.06897e-01	
8.17729e-01	3.04958e-01	
8.16271e-01	3.03139e-01	
8.15460e-01	3.02129e-01	
8.14767e-01	3.01268e-01	
7.97342e-01	2.79931e-01	
8.21235e-01	3.09351e-01	
8.20623e-01	3.08580e-01	
8.08896e-01	2.94011e-01	
8.08295e-01	2.93275e-01	
8.06664e-01	2.91270e-01	
8.04886e-01	2.89096e-01	
8.04434e-01	2.88541e-01	
8.03577e-01	2.87496e-01	
8.02202e-01	2.85821e-01	
8.01475e-01	2.84941e-01	
7.99971e-01	2.83113e-01	
7.98064e-01	2.80806e-01	
8.13989e-01	3.00304e-01	
8.12919e-01	2.98974e-01	
8.11443e-01	2.97151e-01	
8.11070e-01	2.96689e-01	
8.10082e-01	2.95472e-01	
8.09221e-01	2.94410e-01	
7.20432e-02	-4.33748e-01	
7.29653e-02	-4.32104e-01	
7.97498e-01	2.80119e-01	
7.76596e-01	2.55292e-01	
7.75809e-01	2.54375e-01	
7.74787e-01	2.53181e-01	
7.74457e-01	2.52797e-01	
7.72978e-01	2.51074e-01	
7.72064e-01	2.50012e-01	
7.71169e-01	2.48973e-01	
7.69671e-01	2.47239e-01	
1.18592e-01	-3.79389e-01	
1.18463e-01	-3.79503e-01	
1.20133e-01	-3.78014e-01	
1.20867e-01	-3.77359e-01	
1.06554e-01	-3.90084e-01	
1.08919e-01	-3.87969e-01	
1.07952e-01	-3.88832e-01	
1.16180e-01	-3.81533e-01	
1.15854e-01	-3.81820e-01	
1.13759e-01	-3.83678e-01	
1.13246e-01	-3.84131e-01	
1.11339e-01	-3.85820e-01	
1.10637e-01	-3.86442e-01	
1.77166e-01	-3.25562e-01	
1.75297e-01	-3.27286e-01	
1.27882e-01	-3.71035e-01	
1.26966e-01	-3.71863e-01	
1.29891e-01	-3.69209e-01	
1.30205e-01	-3.68923e-01	
1.32529e-01	-3.66799e-01	
1.30348e-01	-3.68792e-01	
1.34851e-01	-3.64669e-01	
1.33730e-01	-3.65696e-01	
1.25736e-01	-3.72978e-01	
1.25253e-01	-3.73415e-01	
1.24665e-01	-3.73949e-01	
1.23540e-01	-3.74956e-01	
1.22616e-01	-3.75787e-01	
1.21827e-01	-3.76495e-01	
7.46086e-01	2.20386e-01	
7.44675e-01	2.18806e-01	
1.35695e-01	-3.63896e-01	
1.36996e-01	-3.62697e-01	
1.38240e-01	-3.61554e-01	
1.39140e-01	-3.60722e-01	
1.40783e-01	-3.59206e-01	
7.67546e-01	2.44781e-01	
7.65988e-01	2.42988e-01	
7.65701e-01	2.42657e-01	
7.65490e-01	2.42416e-01	
7.47269e-01	2.21712e-01	
7.48746e-01	2.23373e-01	
7.51377e-01	2.26336e-01	
7.51274e-01	2.26220e-01	
7.49323e-01	2.24020e-01	
7.51408e-01	2.26371e-01	
7.53431e-01	2.28657e-01	
7.54069e-01	2.29379e-01	
7.55485e-01	2.30983e-01	
7.77119e-01	2.55905e-01	
7.78320e-01	2.57310e-01	
7.78965e-01	2.58068e-01	
7.80043e-01	2.59332e-01	
7.81614e-01	2.61182e-01	
7.81767e-01	2.61361e-01	
7.82051e-01	2.61696e-01	
7.83491e-01	2.63394e-01	
7.84264e-01	2.64310e-01	
7.68980e-01	2.46440e-01	
7.69359e-01	2.46877e-01	
7.14746e-01	1.85936e-01	
7.13698e-01	1.84805e-01	
7.16090e-01	1.87387e-01	
7.16531e-01	1.87865e-01	
7.18482e-01	1.89975e-01	
7.19710e-01	1.91309e-01	
7.20874e-01	1.92571e-01	
7.22888e-01	1.94763e-01	
7.23267e-01	1.95174e-01	
7.24419e-01	1.96432e-01	
7.25708e-01	1.97838e-01	
7.25234e-01	1.97320e-01	
7.56993e-01	2.32698e-01	
7.58060e-01	2.33910e-01	
7.59825e-01	2.35924e-01	
7.60635e-01	2.36847e-01	
7.62658e-01	2.39163e-01	
7.63210e-01	2.39794e-01	
1.51094e-01	-3.49664e-01	
1.48620e-01	-3.51956e-01	
1.51344e-01	-3.49432e-01	
1.51232e-01	-3.49536e-01	
1.46615e-01	-3.53811e-01	
1.45257e-01	-3.55070e-01	
1.43395e-01	-3.56791e-01	
1.46007e-01	-3.54375e-01	
1.41887e-01	-3.58184e-01	
1.74689e-01	-3.27846e-01	
1.73720e-01	-3.28740e-01	
1.72651e-01	-3.29727e-01	
1.72142e-01	-3.30196e-01	
1.70612e-01	-3.31608e-01	
1.70564e-01	-3.31652e-01	
1.70398e-01	-3.31805e-01	
1.69241e-01	-3.32874e-01	
1.69058e-01	-3.33042e-01	
1.67949e-01	-3.34067e-01	
1.80824e-01	-3.22191e-01	
1.79895e-01	-3.23048e-01	
1.78238e-01	-3.24574e-01	
1.81426e-01	-3.21636e-01	
1.83410e-01	-3.19808e-01	
1.85685e-01	-3.17714e-01	
1.88583e-01	-3.15046e-01	
1.86477e-01	-3.16985e-01	
1.85996e-01	-3.17428e-01	
1.92078e-01	-3.11830e-01	
1.92081e-01	-3.11827e-01	
1.92087e-01	-3.11822e-01	
1.95579e-01	-3.08608e-01	
1.97216e-01	-3.07104e-01	
1.99078e-01	-3.05389e-01	
2.02354e-01	-3.02375e-01	
2.22414e-01	-2.83926e-01	
2.21848e-01	-2.84446e-01	
2.19795e-01	-2.86334e-01	
2.18351e-01	-2.87663e-01	
2.17175e-01	-2.88744e-01	
2.14852e-01	-2.90881e-01	
2.14555e-01	-2.91153e-01	
2.13672e-01	-2.91966e-01	
2.11936e-01	-2.93562e-01	
2.11354e-01	-2.94098e-01	
2.04748e-01	-3.00173e-01	
2.04170e-01	-3.00705e-01	
2.02497e-01	-3.02244e-01	
6.95138e-01	1.64999e-01	
6.94832e-01	1.64675e-01	
5.95358e-01	6.39529e-02	
5.93980e-01	6.26069e-02	
5.97474e-01	6.60215e-02	
5.96387e-01	6.49579e-02	
5.92526e-01	6.11878e-02	
5.90675e-01	5.93825e-02	
5.89168e-01	5.79145e-02	
5.91575e-01	6.02594e-02	
5.87578e-01	5.63674e-02	
5.86762e-01	5.55733e-02	
6.96349e-01	1.66282e-01	
6.55879e-01	1.24276e-01	
6.54949e-01	1.23330e-01	
7.37790e-01	2.11138e-01	
7.36785e-01	2.10023e-01	
7.39511e-01	2.13049e-01	
7.38481e-01	2.11904e-01	
7.41233e-01	2.14964e-01	
7.40176e-01	2.13788e-01	
7.42954e-01	2.16883e-01	
7.41873e-01	2.15676e-01	
7.43568e-01	2.17568e-01	
7.29781e-01	2.02300e-01	
7.28726e-01	2.01143e-01	
7.29880e-01	2.02408e-01	
7.31840e-01	2.04564e-01	
7.32133e-01	2.04886e-01	
7.33899e-01	2.06834e-01	
7.34386e-01	2.07370e-01	
7.35959e-01	2.09109e-01	
7.27736e-01	2.00058e-01	
7.27596e-01	1.99904e-01	
6.83857e-01	1.53144e-01	
6.83608e-01	1.52884e-01	
6.82727e-01	1.51964e-01	
6.81674e-01	1.50864e-01	
6.98777e-01	1.68851e-01	
7.02507e-01	1.72816e-01	
6.99536e-01	1.69657e-01	
7.06238e-01	1.76796e-01	
7.04434e-01	1.74869e-01	
7.09968e-01	1.80792e-01	
7.09331e-01	1.80109e-01	
7.12002e-01	1.82981e-01	
6.94453e-01	1.64275e-01	
6.70804e-01	1.39587e-01	
6.69797e-01	1.38548e-01	
6.73429e-01	1.42298e-01	
6.71204e-01	1.40000e-01	
6.76053e-01	1.45018e-01	
6.74871e-01	1.43793e-01	
6.78677e-01	1.47744e-01	
6.78536e-01	1.47597e-01	
1.66782e-01	-3.35144e-01	
1.65343e-01	-3.36475e-01	
1.63735e-01	-3.37960e-01	
1.62645e-01	-3.38969e-01	
1.60688e-01	-3.40779e-01	
1.59947e-01	-3.41464e-01	
1.57641e-01	-3.43599e-01	
1.57250e-01	-3.43961e-01	
1.54592e-01	-3.46422e-01	
1.54551e-01	-3.46460e-01	
2.05517e-01	-2.99467e-01	
2.05924e-01	-2.99093e-01	
2.06311e-01	-2.98737e-01	
2.07099e-01	-2.98012e-01	
2.07926e-01	-2.97250e-01	
2.10584e-01	-2.94806e-01	
2.10396e-01	-2.94979e-01	
2.09426e-01	-2.95871e-01	
2.08489e-01	-2.96732e-01	
2.08268e-01	-2.96936e-01	
2.37106e-01	-2.70412e-01	
2.35125e-01	-2.72235e-01	
2.33010e-01	-2.74181e-01	
2.32759e-01	-2.74411e-01	
2.32524e-01	-2.74627e-01	
2.30393e-01	-2.76587e-01	
6.85296e-01	1.54650e-01	
6.86056e-01	1.55445e-01	
6.86243e-01	1.55641e-01	
6.88255e-01	1.57750e-01	
6.88979e-01	1.58510e-01	
6.90454e-01	1.60060e-01	
6.91716e-01	1.61389e-01	
6.92652e-01	1.62375e-01	
6.67969e-01	1.36662e-01	
6.66517e-01	1.35168e-01	
6.68547e-01	1.37257e-01	
2.37535e-01	-2.70018e-01	
2.38004e-01	-2.69586e-01	
2.40169e-01	-2.67595e-01	
2.42805e-01	-2.65171e-01	
2.42143e-01	-2.65779e-01	
2.23255e-01	-2.83152e-01	
2.24438e-01	-2.82065e-01	
2.25189e-01	-2.81375e-01	
2.26460e-01	-2.80204e-01	
2.28460e-01	-2.78365e-01	
2.28483e-01	-2.78344e-01	
2.28498e-01	-2.78331e-01	
6.78732e-01	1.47801e-01	
6.80155e-01	1.49281e-01	
6.79654e-01	1.48759e-01	
6.81578e-01	1.50764e-01	
6.80631e-01	1.49776e-01	
6.81608e-01	1.50796e-01	
6.30701e-01	9.88681e-02	
6.30511e-01	9.86779e-02	
6.31376e-01	9.95442e-02	
6.34242e-01	1.02412e-01	
6.57192e-01	1.25617e-01	
6.58013e-01	1.26453e-01	
6.59929e-01	1.28413e-01	
6.60146e-01	1.28634e-01	
6.60912e-01	1.29419e-01	
6.53948e-01	1.22311e-01	
6.52522e-01	1.20860e-01	
6.51297e-01	1.19615e-01	
6.50095e-01	1.18396e-01	
6.48645e-01	1.16926e-01	
6.47668e-01	1.15936e-01	
6.45994e-01	1.14242e-01	
6.45241e-01	1.13482e-01	
6.43342e-01	1.11564e-01	
6.65229e-01	1.33845e-01	
6.64394e-01	1.32987e-01	
6.62597e-01	1.31145e-01	
6.62272e-01	1.30811e-01	
5.99493e-01	6.79981e-02	
5.98988e-01	6.75030e-02	
6.17736e-01	8.59657e-02	
6.16209e-01	8.44545e-02	
6.19142e-01	8.73602e-02	
6.19428e-01	8.76434e-02	
6.21119e-01	8.93212e-02	
6.19738e-01	8.79515e-02	
6.22390e-01	9.05851e-02	
6.22810e-01	9.10023e-02	
6.24502e-01	9.26843e-02	
6.23266e-01	9.14564e-02	
6.13638e-01	8.19129e-02	
6.12605e-01	8.08920e-02	
6.12524e-01	8.08120e-02	
6.09327e-01	7.76590e-02	
6.08988e-01	7.73248e-02	
6.06050e-01	7.44321e-02	
6.05453e-01	7.38447e-02	
6.02772e-01	7.12121e-02	
6.01917e-01	7.03726e-02	
6.27954e-01	9.61245e-02	
6.27547e-01	9.57185e-02	
6.29070e-01	9.72374e-02	
6.26948e-01	9.51219e-02	
6.25397e-01	9.35759e-02	
6.26024e-01	9.42007e-02	
6.15938e-01	8.41858e-02	
6.16075e-01	8.43213e-02	
5.77047e-01	4.61509e-02	
5.75467e-01	4.46225e-02	
5.73161e-01	4.23947e-02	
5.72757e-01	4.20049e-02	
5.72481e-01	4.17382e-02	
5.70048e-01	3.93899e-02	
5.67917e-01	3.73370e-02	
5.67339e-01	3.67797e-02	
6.34629e-01	1.02800e-01	
6.36145e-01	1.04321e-01	
6.36807e-01	1.04986e-01	
6.38048e-01	1.06231e-01	
6.38986e-01	1.07175e-01	
6.39951e-01	1.08146e-01	
6.41164e-01	1.09368e-01	
6.41853e-01	1.10062e-01	
2.29792e-01	-2.77140e-01	
2.29442e-01	-2.77462e-01	
5.51747e-01	2.18188e-02	
5.51504e-01	2.15860e-02	
5.49794e-01	1.99513e-02	
5.48743e-01	1.89474e-02	
2.48126e-01	-2.60275e-01	
2.46844e-01	-2.61454e-01	
2.45880e-01	-2.62341e-01	
2.44824e-01	-2.63313e-01	
2.43422e-01	-2.64603e-01	
5.84966e-01	5.38277e-02	
5.84918e-01	5.37811e-02	
5.84067e-01	5.29538e-02	
5.83334e-01	5.22428e-02	
5.85029e-01	5.38889e-02	
5.86501e-01	5.53195e-02	
5.85864e-01	5.46993e-02	
5.78384e-01	4.74433e-02	
5.80299e-01	4.92996e-02	
5.81588e-01	5.05483e-02	
5.83063e-01	5.19797e-02	
5.82414e-01	5.13506e-02	
5.66653e-01	3.61198e-02	
5.63672e-01	3.32512e-02	
5.61240e-01	3.09153e-02	
5.60005e-01	2.97291e-02	
5.57414e-01	2.72451e-02	
5.56339e-01	2.62135e-02	
5.55826e-01	2.57226e-02	
5.52078e-01	2.21351e-02	
5.53940e-01	2.39157e-02	
5.39465e-01	1.01021e-02	
5.36813e-01	7.57892e-03	
5.40259e-01	1.08579e-02	
5.42558e-01	1.30466e-02	
5.43706e-01	1.41407e-02	
5.45651e-01	1.59956e-02	
5.47152e-01	1.74281e-02	
2.48791e-01	-2.59663e-01	
2.49193e-01	-2.59293e-01	
2.50612e-01	-2.57988e-01	
2.52111e-01	-2.56608e-01	
2.52432e-01	-2.56312e-01	
2.65074e-01	-2.44681e-01	
2.64340e-01	-2.45357e-01	
2.62819e-01	-2.46756e-01	
2.60745e-01	-2.48665e-01	
2.60565e-01	-2.48831e-01	
2.60262e-01	-2.49109e-01	
5.36321e-01	7.11086e-03	
5.33544e-01	4.47279e-03	
5.32859e-01	3.82254e-03	
2.52869e-01	-2.55911e-01	
2.55165e-01	-2.53799e-01	
2.56831e-01	-2.52266e-01	
2.57896e-01	-2.51286e-01	
5.26089e-01	-2.59731e-03	
5.24953e-01	-3.67200e-03	
5.26687e-01	-2.03069e-03	
5.28346e-01	-4.58731e-04	
5.30134e-01	1.23660e-03	
5.30602e-01	1.68098e-03	
5.31490e-01	2.52381e-03	
2.65849e-01	-2.43968e-01	
2.65566e-01	-2.44228e-01	
2.65277e-01	-2.44494e-01	
5.21425e-01	-7.01047e-03	
5.19195e-01	-9.11757e-03	
5.23242e-01	-5.29169e-03	
5.23781e-01	-4.78138e-03	
5.03025e-01	-2.43629e-02	
5.01066e-01	-2.62035e-02	
5.00848e-01	-2.64084e-02	
5.00656e-01	-2.65891e-02	
4.98672e-01	-2.84545e-02	
4.96557e-01	-3.04402e-02	
4.96495e-01	-3.04978e-02	
4.96426e-01	-3.05629e-02	
4.94319e-01	-3.25411e-02	
4.92459e-01	-3.42859e-02	
4.83654e-01	-4.25351e-02	
4.82947e-01	-4.31966e-02	
4.84799e-01	-4.14631e-02	
4.85077e-01	-4.12029e-02	
4.86650e-01	-3.97298e-02	
4.87377e-01	-3.90483e-02	
4.88502e-01	-3.79950e-02	
4.89679e-01	-3.68923e-02	
4.90354e-01	-3.62596e-02	
4.91980e-01	-3.47356e-02	
5.06507e-01	-2.10847e-02	
5.06588e-01	-2.10086e-02	
5.06650e-01	-2.09507e-02	
5.10152e-01	-1.76526e-02	
5.12923e-01	-1.50392e-02	
5.13716e-01	-1.42918e-02	
5.14759e-01	-1.33069e-02	
5.17280e-01	-1.09280e-02	
2.71487e-01	-2.38779e-01	
2.71464e-01	-2.38799e-01	
2.69841e-01	-2.40293e-01	
2.69592e-01	-2.40522e-01	
2.68197e-01	-2.41807e-01	
2.67721e-01	-2.42245e-01	
2.66551e-01	-2.43321e-01	
2.87911e-01	-2.23660e-01	
2.86883e-01	-2.24607e-01	
2.89502e-01	-2.22196e-01	
2.73886e-01	-2.36571e-01	
2.74912e-01	-2.35626e-01	
2.76315e-01	-2.34335e-01	
3.01887e-01	-2.10791e-01	
3.00060e-01	-2.12474e-01	
3.02846e-01	-2.09907e-01	
3.03148e-01	-2.09630e-01	
2.86130e-01	-2.25300e-01	
2.83939e-01	-2.27317e-01	
2.83676e-01	-2.27560e-01	
2.82359e-01	-2.28772e-01	
2.81222e-01	-2.29818e-01	
2.80995e-01	-2.30027e-01	
2.78768e-01	-2.32077e-01	
2.78052e-01	-2.32736e-01	
3.21774e-01	-1.92472e-01	
3.20214e-01	-1.93910e-01	
4.24564e-01	-9.75442e-02	
4.23430e-01	-9.85957e-02	
4.22566e-01	-9.93968e-02	
4.21014e-01	-1.00835e-01	
4.18978e-01	-1.02721e-01	
4.18597e-01	-1.03073e-01	
4.18307e-01	-1.03342e-01	
4.16182e-01	-1.05312e-01	
4.14050e-01	-1.07285e-01	
4.13765e-01	-1.07549e-01	
4.68197e-01	-5.69784e-02	
4.67532e-01	-5.75990e-02	
4.65398e-01	-5.95892e-02	
4.64447e-01	-6.04762e-02	
4.82775e-01	-4.33577e-02	
4.80688e-01	-4.53105e-02	
4.80463e-01	-4.55214e-02	
4.26355e-01	-9.58844e-02	
4.25779e-01	-9.64180e-02	
4.34875e-01	-8.79805e-02	
4.33317e-01	-8.94269e-02	
4.33062e-01	-8.96642e-02	
4.32783e-01	-8.99222e-02	
4.31247e-01	-9.13474e-02	
4.29836e-01	-9.26567e-02	
4.29433e-01	-9.30309e-02	
4.28993e-01	-9.34381e-02	
4.27618e-01	-9.47129e-02	
4.72679e-01	-5.27960e-02	
4.71609e-01	-5.37943e-02	
4.71494e-01	-5.39012e-02	
4.71451e-01	-5.39411e-02	
4.70310e-01	-5.50072e-02	
4.69825e-01	-5.54601e-02	
4.69127e-01	-5.61122e-02	
3.92524e-01	-1.27199e-01	
3.92107e-01	-1.27584e-01	
3.93249e-01	-1.26527e-01	
3.93418e-01	-1.26371e-01	
3.94314e-01	-1.25544e-01	
3.94030e-01	-1.25807e-01	
3.94393e-01	-1.25471e-01	
3.95209e-01	-1.24717e-01	
3.95535e-01	-1.24414e-01	
3.96104e-01	-1.23890e-01	
3.98904e-01	-1.21301e-01	
3.99514e-01	-1.20737e-01	
4.00478e-01	-1.19844e-01	
4.02923e-01	-1.17583e-01	
4.04469e-01	-1.16152e-01	
4.51302e-01	-7.27179e-02	
4.49317e-01	-7.45647e-02	
4.47170e-01	-7.65601e-02	
4.47134e-01	-7.65942e-02	
4.47093e-01	-7.66323e-02	
4.44951e-01	-7.86236e-02	
4.43039e-01	-8.04006e-02	
4.42768e-01	-8.06521e-02	
4.42465e-01	-8.09338e-02	
4.40585e-01	-8.26801e-02	
4.74349e-01	-5.12354e-02	
4.74675e-01	-5.09315e-02	
4.74810e-01	-5.08050e-02	
4.76670e-01	-4.90673e-02	
4.77636e-01	-4.81641e-02	
4.78666e-01	-4.72016e-02	
4.06464e-01	-1.14307e-01	
4.09278e-01	-1.11704e-01	
4.10115e-01	-1.10929e-01	
4.12752e-01	-1.08486e-01	
3.19310e-01	-1.94742e-01	
3.18402e-01	-1.95579e-01	
3.17866e-01	-1.96073e-01	
3.16589e-01	-1.97249e-01	
3.16420e-01	-1.97404e-01	
3.15759e-01	-1.98013e-01	
3.14976e-01	-1.98735e-01	
3.14776e-01	-1.98919e-01	
3.13531e-01	-2.00066e-01	
3.90720e-01	-1.28865e-01	
4.52120e-01	-7.19573e-02	
4.51452e-01	-7.25790e-02	
3.79255e-01	-1.39457e-01	
3.77120e-01	-1.41428e-01	
4.36111e-01	-8.68342e-02	
4.37248e-01	-8.57778e-02	
4.38348e-01	-8.47574e-02	
4.39621e-01	-8.35750e-02	
2.99662e-01	-2.12841e-01	
2.97475e-01	-2.14855e-01	
2.97121e-01	-2.15180e-01	
2.94888e-01	-2.17236e-01	
2.94582e-01	-2.17518e-01	
2.92303e-01	-2.19616e-01	
2.92042e-01	-2.19857e-01	
2.89718e-01	-2.21997e-01	
3.11840e-01	-2.01623e-01	
3.10939e-01	-2.02454e-01	
3.12913e-01	-2.00635e-01	
3.42565e-01	-1.73310e-01	
3.41826e-01	-1.73991e-01	
3.41186e-01	-1.74580e-01	
3.38018e-01	-1.77501e-01	
3.37606e-01	-1.77881e-01	
3.39717e-01	-1.75936e-01	
3.37250e-01	-1.78209e-01	
3.33474e-01	-1.81691e-01	
3.33388e-01	-1.81770e-01	
3.35497e-01	-1.79825e-01	
3.33279e-01	-1.81870e-01	
3.30675e-01	-1.84270e-01	
3.28351e-01	-1.86412e-01	
3.27963e-01	-1.86770e-01	
3.27527e-01	-1.87171e-01	
3.25250e-01	-1.89269e-01	
3.23218e-01	-1.91141e-01	
3.22537e-01	-1.91769e-01	
3.50057e-01	-1.66402e-01	
3.48921e-01	-1.67449e-01	
3.50337e-01	-1.66143e-01	
3.52665e-01	-1.63995e-01	
3.53589e-01	-1.63143e-01	
3.55275e-01	-1.61589e-01	
3.56842e-01	-1.60143e-01	
3.57884e-01	-1.59182e-01	
3.58948e-01	-1.58201e-01	
4.54115e-01	-7.01008e-02	
4.56698e-01	-6.76963e-02	
4.54893e-01	-6.93764e-02	
4.59280e-01	-6.52910e-02	
4.58484e-01	-6.60323e-02	
4.61322e-01	-6.33887e-02	
4.61865e-01	-6.28833e-02	
4.62076e-01	-6.26861e-02	
3.09397e-01	-2.03875e-01	
3.08938e-01	-2.04298e-01	
3.08231e-01	-2.04949e-01	
3.06936e-01	-2.06142e-01	
3.06094e-01	-2.06916e-01	
3.04933e-01	-2.07985e-01	
3.47036e-01	-1.69188e-01	
3.45377e-01	-1.70717e-01	
3.47642e-01	-1.68628e-01	
3.44304e-01	-1.71706e-01	
3.89667e-01	-1.29838e-01	
3.88059e-01	-1.31325e-01	
3.87065e-01	-1.32244e-01	
3.85396e-01	-1.33785e-01	
3.84461e-01	-1.34649e-01	
3.82734e-01	-1.36244e-01	
3.81859e-01	-1.37053e-01	
3.80071e-01	-1.38703e-01	
3.70596e-01	-1.47452e-01	
3.70301e-01	-1.47724e-01	
3.71915e-01	-1.46235e-01	
3.73205e-01	-1.45043e-01	
3.73528e-01	-1.44745e-01	
3.73858e-01	-1.44440e-01	
3.75141e-01	-1.43256e-01	
3.76396e-01	-1.42097e-01	
3.76754e-01	-1.41767e-01	
3.61074e-01	-1.56240e-01	
3.69903e-01	-1.48092e-01	
3.68006e-01	-1.49843e-01	
3.65949e-01	-1.51741e-01	
3.65709e-01	-1.51962e-01	
3.65488e-01	-1.52166e-01	
3.63413e-01	-1.54081e-01	
3.61165e-01	-1.56155e-01	
3.61118e-01	-1.56199e-01	


==> LDC_hll_x_vs_v.dat <==
# "x"		"v"
0.00000e+00	1.70000e-05	
6.17132e-02	4.63498e-01	
6.30019e-02	4.62759e-01	
5.83529e-02	4.64096e-01	
5.89644e-02	4.63965e-01	
5.53181e-02	4.63274e-01	
5.49933e-02	4.63181e-01	
1.30115e-02	2.57285e-01	
1.33191e-02	2.61629e-01	
9.98954e-03	2.12401e-01	
6.82055e-03	1.54414e-01	
6.65994e-03	1.51557e-01	
6.50673e-03	1.48372e-01	
3.32947e-03	7.93927e-02	
3.31837e-02	4.07775e-01	
3.46255e-02	4.14386e-01	
3.24026e-02	4.04275e-01	
3.09165e-02	3.97014e-01	
3.01793e-02	3.93308e-01	
2.97918e-02	3.91198e-01	
2.79567e-02	3.81404e-01	
2.64020e-02	3.72404e-01	
2.43309e-02	3.59647e-01	
2.49432e-02	3.63825e-01	
1.00000e+00	-1.08000e-04	
9.70154e-01	-5.78132e-01	
9.71832e-01	-5.74602e-01	
9.68087e-01	-5.80795e-01	
9.64919e-01	-5.72028e-01	
9.85859e-01	-3.26854e-01	
9.88596e-01	-2.48906e-01	
9.89394e-01	-2.26349e-01	
9.90697e-01	-1.91184e-01	
9.92930e-01	-1.31292e-01	
9.94298e-01	-1.01813e-01	
9.96465e-01	-5.32277e-02	
9.84478e-01	-3.64703e-01	
9.82212e-01	-4.23132e-01	
9.78721e-01	-4.97375e-01	
9.79306e-01	-4.85036e-01	
9.81599e-01	-4.37309e-01	
9.78577e-01	-5.00118e-01	
9.76150e-01	-5.36306e-01	
9.75204e-01	-5.48536e-01	
9.73578e-01	-5.62610e-01	
9.57084e-01	-5.29502e-01	
9.58083e-01	-5.35443e-01	
9.54417e-01	-5.14448e-01	
9.56942e-01	-5.28690e-01	
9.51750e-01	-5.01087e-01	
9.53897e-01	-5.11762e-01	
9.11295e-01	-4.33194e-01	
9.12837e-01	-4.34926e-01	
9.09617e-01	-4.31265e-01	
9.08741e-01	-4.30254e-01	
9.06397e-01	-4.27500e-01	
9.03632e-01	-4.24196e-01	
9.05377e-01	-4.26282e-01	
9.06186e-01	-4.27251e-01	
9.31099e-01	-4.53646e-01	
9.31128e-01	-4.53676e-01	
1.39268e-01	3.72900e-01	
1.41062e-01	3.70943e-01	
1.42118e-01	3.69795e-01	
7.36270e-02	4.53001e-01	
7.56903e-02	4.50345e-01	
7.08387e-02	4.56285e-01	
7.27555e-02	4.54009e-01	
6.80505e-02	4.59164e-01	
6.98219e-02	4.57309e-01	
1.34305e-01	3.78315e-01	
1.35199e-01	3.77340e-01	
1.37636e-01	3.74677e-01	
1.33706e-01	3.78971e-01	
1.30971e-01	3.81960e-01	
1.28141e-01	3.85069e-01	
1.27639e-01	3.85619e-01	
8.01535e-02	4.44344e-01	
8.07050e-02	4.43593e-01	
7.67253e-02	4.49016e-01	
1.02241e-01	4.14710e-01	
1.02706e-01	4.14137e-01	
1.51231e-01	3.59904e-01	
1.52317e-01	3.58728e-01	
1.48193e-01	3.63195e-01	
1.49566e-01	3.61705e-01	
1.45156e-01	3.66492e-01	
1.46816e-01	3.64688e-01	
1.44066e-01	3.67675e-01	
1.06846e-01	4.09142e-01	
1.07049e-01	4.08897e-01	
1.04723e-01	4.11681e-01	
1.07243e-01	4.08669e-01	
1.11622e-01	4.03555e-01	
1.11702e-01	4.03460e-01	
1.09376e-01	4.06158e-01	
9.64011e-02	4.22096e-01	
9.68717e-02	4.21489e-01	
9.94986e-02	4.18131e-01	
9.57597e-02	4.22945e-01	
9.02062e-02	4.30363e-01	
9.15014e-02	4.28604e-01	
9.33036e-02	4.26177e-01	
5.08499e-02	4.59459e-01	
5.21685e-02	4.61044e-01	
4.66372e-02	4.52799e-01	
4.93439e-02	4.57544e-01	
5.48542e-02	4.63073e-01	
2.22752e-02	3.46286e-01	
1.97113e-02	3.26987e-01	
1.92894e-02	3.23703e-01	
1.63047e-02	2.96030e-01	
1.89511e-02	3.20483e-01	
1.35734e-02	2.64474e-01	
1.17425e-01	3.96953e-01	
1.19587e-01	3.94533e-01	
1.15677e-01	3.98925e-01	
1.14563e-01	4.00186e-01	
1.11769e-01	4.03384e-01	
1.27405e-01	3.85876e-01	
1.24817e-01	3.88728e-01	
1.25755e-01	3.87692e-01	
1.22228e-01	3.91593e-01	
1.23872e-01	3.89771e-01	
8.76513e-02	4.33891e-01	
8.71917e-02	4.34524e-01	
8.70089e-02	4.34778e-01	
8.41771e-02	4.38737e-01	
8.27956e-02	4.40672e-01	
1.20105e-01	3.93953e-01	
1.21929e-01	3.91925e-01	
3.60847e-02	4.20543e-01	
3.71639e-02	4.24847e-01	
3.95160e-02	4.33474e-01	
3.97031e-02	4.34116e-01	
4.02351e-02	4.35765e-01	
4.22421e-02	4.42041e-01	
4.29481e-02	4.44015e-01	
8.08221e-02	4.43430e-01	
8.20611e-02	4.41698e-01	
6.49274e-02	4.61746e-01	
6.66184e-02	4.60313e-01	
4.38794e-02	4.46518e-01	
2.04340e-01	3.03490e-01	
2.05825e-01	3.01942e-01	
2.06780e-01	3.00946e-01	
2.09115e-01	2.98514e-01	
2.09187e-01	2.98439e-01	
2.07506e-01	3.00190e-01	
2.09219e-01	2.98405e-01	
2.10868e-01	2.96690e-01	
4.63616e-02	4.52218e-01	
4.65266e-02	4.52599e-01	
1.75857e-01	3.33481e-01	
1.76480e-01	3.32817e-01	
1.74450e-01	3.34975e-01	
1.73060e-01	3.36458e-01	
9.14258e-01	-4.36505e-01	
8.96728e-01	-4.15764e-01	
8.97828e-01	-4.17123e-01	
8.99973e-01	-4.19746e-01	
9.01607e-01	-4.21746e-01	
8.65299e-01	-3.77158e-01	
8.66996e-01	-3.79214e-01	
8.65229e-01	-3.77075e-01	
8.60698e-01	-3.71620e-01	
8.60444e-01	-3.71315e-01	
8.56098e-01	-3.66110e-01	
8.81575e-01	-3.97021e-01	
8.82002e-01	-3.97547e-01	
8.75103e-01	-3.89075e-01	
8.78374e-01	-3.93083e-01	
8.82438e-01	-3.98088e-01	
8.88751e-01	-4.05895e-01	
8.89255e-01	-4.06520e-01	
8.85628e-01	-4.02028e-01	
9.02010e-01	-4.22235e-01	
9.02349e-01	-4.22644e-01	
9.02821e-01	-4.23217e-01	
9.03381e-01	-4.23894e-01	
8.74613e-01	-3.88473e-01	
8.74754e-01	-3.88647e-01	
8.89928e-01	-4.07356e-01	
8.92013e-01	-4.09939e-01	
8.92856e-01	-4.10979e-01	
8.94772e-01	-4.13354e-01	
8.55037e-01	-3.64846e-01	
8.55672e-01	-3.65602e-01	
8.55830e-01	-3.65790e-01	
8.69942e-01	-3.82782e-01	
8.70026e-01	-3.82886e-01	
8.32070e-01	-3.37750e-01	
8.34067e-01	-3.40084e-01	
8.29149e-01	-3.34346e-01	
8.29866e-01	-3.35183e-01	
8.40793e-01	-3.47972e-01	
8.41764e-01	-3.49114e-01	
8.38441e-01	-3.45209e-01	
8.37430e-01	-3.44023e-01	
8.35118e-01	-3.41314e-01	
4.38494e-01	6.88488e-02	
4.39972e-01	6.74032e-02	
8.14708e-01	-3.17643e-01	
8.16137e-01	-3.19288e-01	
8.16271e-01	-3.19441e-01	
8.17683e-01	-3.21068e-01	
8.17834e-01	-3.21241e-01	
8.17848e-01	-3.21257e-01	
8.19396e-01	-3.23043e-01	
8.19557e-01	-3.23228e-01	
8.03261e-01	-3.04557e-01	
8.05295e-01	-3.06869e-01	
8.01888e-01	-3.02993e-01	
7.99629e-01	-3.00432e-01	
7.98482e-01	-2.99129e-01	
7.95998e-01	-2.96321e-01	
7.95077e-01	-2.95277e-01	
7.92366e-01	-2.92222e-01	
7.91370e-01	-2.91099e-01	
8.12643e-01	-3.15275e-01	
8.12602e-01	-3.15228e-01	
8.12594e-01	-3.15218e-01	
8.10497e-01	-3.12815e-01	
8.10067e-01	-3.12324e-01	
8.08393e-01	-3.10407e-01	
8.07541e-01	-3.09436e-01	
8.19973e-01	-3.23708e-01	
8.21850e-01	-3.25876e-01	
8.24008e-01	-3.28377e-01	
8.24143e-01	-3.28532e-01	
8.24319e-01	-3.28737e-01	
7.09404e-01	-2.01814e-01	
7.09413e-01	-2.01825e-01	
7.13397e-01	-2.06037e-01	
7.14990e-01	-2.07727e-01	
7.17389e-01	-2.10272e-01	
7.20566e-01	-2.13650e-01	
7.21382e-01	-2.14519e-01	
7.23441e-01	-2.16715e-01	
8.52298e-01	-3.61581e-01	
8.48787e-01	-3.57412e-01	
8.49237e-01	-3.57947e-01	
8.48096e-01	-3.56594e-01	
8.45275e-01	-3.53256e-01	
8.43437e-01	-3.51089e-01	
8.28607e-01	-3.33715e-01	
8.26637e-01	-3.31424e-01	
7.01128e-01	-1.93097e-01	
7.03330e-01	-1.95413e-01	
6.98999e-01	-1.90863e-01	
6.98602e-01	-1.90447e-01	
4.66207e-01	4.17629e-02	
4.66288e-01	4.16837e-02	
4.68818e-01	3.92126e-02	
4.69044e-01	3.89914e-02	
4.71429e-01	3.66616e-02	
4.71800e-01	3.62992e-02	
7.83313e-01	-2.82061e-01	
7.84422e-01	-2.83299e-01	
7.83282e-01	-2.82026e-01	
7.83251e-01	-2.81991e-01	
7.82142e-01	-2.80750e-01	
7.81048e-01	-2.79530e-01	
7.81003e-01	-2.79480e-01	
7.80957e-01	-2.79429e-01	
7.85789e-01	-2.84830e-01	
7.86296e-01	-2.85398e-01	
7.87331e-01	-2.86561e-01	
7.88169e-01	-2.87500e-01	
7.88579e-01	-2.87961e-01	
7.90042e-01	-2.89604e-01	
7.76970e-01	-2.74988e-01	
7.79178e-01	-2.77444e-01	
7.66136e-01	-2.62992e-01	
7.67734e-01	-2.64756e-01	
7.65607e-01	-2.62409e-01	
7.64052e-01	-2.60697e-01	
7.63479e-01	-2.60067e-01	
7.61968e-01	-2.58405e-01	
7.76475e-01	-2.74436e-01	
7.73562e-01	-2.71202e-01	
7.73632e-01	-2.71280e-01	
7.73079e-01	-2.70667e-01	
7.70648e-01	-2.67975e-01	
7.70293e-01	-2.67584e-01	
7.51491e-01	-2.46946e-01	
7.52382e-01	-2.47916e-01	
7.48596e-01	-2.43794e-01	
7.45910e-01	-2.40880e-01	
7.44810e-01	-2.39686e-01	
7.43625e-01	-2.38404e-01	
7.52874e-01	-2.48453e-01	
7.54555e-01	-2.50285e-01	
7.56237e-01	-2.52125e-01	
7.56727e-01	-2.52661e-01	
7.57217e-01	-2.53198e-01	
7.60901e-01	-2.57235e-01	
7.59291e-01	-2.55467e-01	
7.25257e-01	-2.18652e-01	
7.35935e-01	-2.30101e-01	
7.38456e-01	-2.32817e-01	
7.35580e-01	-2.29718e-01	
7.32326e-01	-2.26220e-01	
7.33326e-01	-2.27294e-01	
7.29072e-01	-2.22732e-01	
7.30716e-01	-2.24493e-01	
7.25819e-01	-2.19252e-01	
7.28107e-01	-2.21698e-01	
7.25526e-01	-2.18939e-01	
7.09394e-01	-2.01804e-01	
7.06550e-01	-1.98803e-01	
7.04020e-01	-1.96139e-01	
7.03697e-01	-1.95798e-01	
6.96576e-01	-1.88324e-01	
6.95715e-01	-1.87422e-01	
6.95810e-01	-1.87521e-01	
5.61086e-01	-5.12065e-02	
5.63396e-01	-5.34854e-02	
5.60511e-01	-5.06389e-02	
5.58934e-01	-4.90829e-02	
4.97282e-01	1.13999e-02	
4.97516e-01	1.11713e-02	
4.91526e-01	1.70266e-02	
4.93264e-01	1.53282e-02	
4.98178e-01	1.05245e-02	
5.03040e-01	5.77091e-03	
5.06023e-01	2.85428e-03	
5.01770e-01	7.01326e-03	
5.11062e-01	-2.07691e-03	
5.13836e-01	-4.79236e-03	
5.16487e-01	-7.38687e-03	
5.17512e-01	-8.39073e-03	
5.19665e-01	-1.05006e-02	
5.21188e-01	-1.19917e-02	
5.10476e-01	-1.50365e-03	
5.09531e-01	-5.79295e-04	
5.08087e-01	8.34743e-04	
6.33948e-01	-1.23912e-01	
6.34764e-01	-1.24737e-01	
6.36334e-01	-1.26328e-01	
6.36867e-01	-1.26867e-01	
6.38719e-01	-1.28746e-01	
6.38970e-01	-1.29000e-01	
7.38803e-01	-2.33192e-01	
7.41520e-01	-2.36124e-01	
6.73604e-01	-1.64433e-01	
6.74811e-01	-1.65681e-01	
6.75582e-01	-1.66478e-01	
6.77221e-01	-1.68174e-01	
4.86896e-01	2.15514e-02	
4.87189e-01	2.12649e-02	
4.86773e-01	2.16714e-02	
4.83990e-01	2.43907e-02	
4.82649e-01	2.57001e-02	
4.81084e-01	2.72301e-02	
4.78524e-01	2.97299e-02	
4.78178e-01	3.00684e-02	
5.57413e-01	-4.75829e-02	
5.56436e-01	-4.66211e-02	
5.54055e-01	-4.42738e-02	
5.50923e-01	-4.11893e-02	
5.50697e-01	-4.09660e-02	
6.45799e-01	-1.35936e-01	
6.46675e-01	-1.36827e-01	
6.48906e-01	-1.39100e-01	
6.50420e-01	-1.40643e-01	
6.59038e-01	-1.49453e-01	
6.60920e-01	-1.51381e-01	
6.63293e-01	-1.53816e-01	
6.64753e-01	-1.55316e-01	
6.67547e-01	-1.58190e-01	
6.68585e-01	-1.59259e-01	
6.84949e-01	-1.76189e-01	
6.86877e-01	-1.78195e-01	
6.84504e-01	-1.75727e-01	
6.82465e-01	-1.73610e-01	
6.39310e-01	-1.29345e-01	
6.41439e-01	-1.31504e-01	
6.42555e-01	-1.32638e-01	
6.43907e-01	-1.34012e-01	
4.13833e-01	9.29971e-02	
4.14039e-01	9.27953e-02	
4.12105e-01	9.46909e-02	
4.11316e-01	9.54658e-02	
4.10172e-01	9.65866e-02	
4.08498e-01	9.82293e-02	
4.08239e-01	9.84835e-02	
4.07672e-01	9.90402e-02	
4.56759e-01	5.09940e-02	
4.57375e-01	5.03917e-02	
4.55825e-01	5.19063e-02	
4.52933e-01	5.47334e-02	
4.49107e-01	5.84731e-02	
4.51022e-01	5.66013e-02	
5.29703e-01	-2.03386e-02	
5.30093e-01	-2.07213e-02	
5.34955e-01	-2.54922e-02	
5.36526e-01	-2.70351e-02	
5.40202e-01	-3.06454e-02	
5.43469e-01	-3.38557e-02	
5.45449e-01	-3.58032e-02	
5.50411e-01	-4.06852e-02	
6.80099e-01	-1.71155e-01	
6.80050e-01	-1.71104e-01	
6.80042e-01	-1.71096e-01	
6.77635e-01	-1.68602e-01	
4.40540e-01	6.68472e-02	
4.40930e-01	6.64662e-02	
4.43396e-01	6.40558e-02	
4.45743e-01	6.17606e-02	
4.46251e-01	6.12639e-02	
4.46991e-01	6.05403e-02	
4.33894e-01	7.33497e-02	
4.34918e-01	7.23470e-02	
4.36431e-01	7.08662e-02	
4.29448e-01	7.76998e-02	
4.29588e-01	7.75631e-02	
4.32043e-01	7.51610e-02	
4.29342e-01	7.78030e-02	
4.26853e-01	8.02407e-02	
5.72645e-01	-6.26264e-02	
5.72752e-01	-6.27330e-02	
5.75475e-01	-6.54277e-02	
5.76000e-01	-6.59480e-02	
6.08229e-01	-9.80321e-02	
6.09725e-01	-9.95311e-02	
6.06638e-01	-9.64400e-02	
6.04029e-01	-9.38317e-02	
6.03550e-01	-9.33523e-02	
6.02217e-01	-9.20216e-02	
6.00462e-01	-9.02687e-02	
5.99830e-01	-8.96380e-02	
5.89529e-01	-7.93768e-02	
5.90059e-01	-7.99037e-02	
5.72151e-01	-6.21376e-02	
5.70066e-01	-6.00751e-02	
5.69630e-01	-5.96449e-02	
5.67488e-01	-5.75259e-02	
5.66513e-01	-5.65638e-02	
5.64909e-01	-5.49786e-02	
6.18501e-01	-1.08335e-01	
6.20764e-01	-1.10612e-01	
6.20912e-01	-1.10761e-01	
6.21014e-01	-1.10863e-01	
6.32344e-01	-1.22290e-01	
6.31363e-01	-1.21298e-01	
6.29725e-01	-1.19642e-01	
2.52228e-01	2.54103e-01	
2.54800e-01	2.51482e-01	
2.55328e-01	2.50943e-01	
2.56739e-01	2.49505e-01	
6.70746e-01	-1.61484e-01	
6.71930e-01	-1.62705e-01	
6.52179e-01	-1.42439e-01	
6.54822e-01	-1.45139e-01	
6.55608e-01	-1.45942e-01	
6.56131e-01	-1.46477e-01	
4.05094e-01	1.01571e-01	
4.06242e-01	1.00443e-01	
3.68727e-01	1.37367e-01	
3.70020e-01	1.36090e-01	
4.17921e-01	8.89895e-02	
4.21672e-01	8.53151e-02	
4.21803e-01	8.51867e-02	
4.21930e-01	8.50626e-02	
4.14294e-01	9.25455e-02	
4.03653e-01	1.02984e-01	
4.01742e-01	1.04861e-01	
3.99841e-01	1.06728e-01	
3.96029e-01	1.10473e-01	
3.98409e-01	1.08135e-01	
3.92871e-01	1.13579e-01	
3.92217e-01	1.14221e-01	
3.71211e-01	1.34914e-01	
3.91936e-01	1.14497e-01	
3.88629e-01	1.17751e-01	
3.88117e-01	1.18254e-01	
3.85042e-01	1.21281e-01	
3.84298e-01	1.22013e-01	
3.68494e-01	1.37597e-01	
3.68354e-01	1.37736e-01	
3.66241e-01	1.39823e-01	
3.64751e-01	1.41295e-01	
3.63988e-01	1.42049e-01	
3.61736e-01	1.44276e-01	
3.62713e-01	1.43309e-01	
3.82672e-01	1.23615e-01	
3.80734e-01	1.25524e-01	
3.79121e-01	1.27114e-01	
3.77169e-01	1.29038e-01	
3.74820e-01	1.31354e-01	
3.73604e-01	1.32553e-01	
3.72593e-01	1.33551e-01	
4.22260e-01	8.47386e-02	
4.23936e-01	8.30968e-02	
4.24351e-01	8.26909e-02	
4.25943e-01	8.11320e-02	
3.39599e-01	1.66217e-01	
3.39839e-01	1.65979e-01	
3.43462e-01	1.62380e-01	
3.43636e-01	1.62207e-01	
3.47324e-01	1.58548e-01	
3.47435e-01	1.58438e-01	
3.47570e-01	1.58304e-01	
3.51413e-01	1.54494e-01	
3.52263e-01	1.53652e-01	
3.55391e-01	1.50553e-01	
3.56956e-01	1.49004e-01	
3.58760e-01	1.47218e-01	
3.61067e-01	1.44937e-01	
3.09266e-01	1.96472e-01	
3.12340e-01	1.93395e-01	
3.05796e-01	1.99949e-01	
3.06171e-01	1.99573e-01	
3.05422e-01	2.00324e-01	
3.02325e-01	2.03430e-01	
5.06694e-01	2.19707e-03	
5.07026e-01	1.87142e-03	
5.07887e-01	1.03000e-03	
5.08031e-01	8.89307e-04	
4.89855e-01	1.86599e-02	
5.21716e-01	-1.25095e-02	
5.23307e-01	-1.40691e-02	
5.25142e-01	-1.58671e-02	
5.25428e-01	-1.61464e-02	
5.25675e-01	-1.63889e-02	
5.27547e-01	-1.82253e-02	
5.29633e-01	-2.02703e-02	
6.15502e-01	-1.05323e-01	
6.15215e-01	-1.05035e-01	
6.14371e-01	-1.04188e-01	
6.10599e-01	-1.00407e-01	
6.11555e-01	-1.01364e-01	
6.13050e-01	-1.02863e-01	
6.13385e-01	-1.03199e-01	
5.98240e-01	-8.80505e-02	
2.62118e-01	2.44031e-01	
2.65845e-01	2.40243e-01	
2.49737e-01	2.56647e-01	
2.50414e-01	2.55956e-01	
2.48793e-01	2.57612e-01	
2.44675e-01	2.61823e-01	
2.46069e-01	2.60397e-01	
2.47206e-01	2.59234e-01	
2.42730e-01	2.63815e-01	
2.42144e-01	2.64415e-01	
2.28950e-01	2.77974e-01	
2.29323e-01	2.77588e-01	
2.37000e-01	2.69692e-01	
2.37385e-01	2.69297e-01	
2.33206e-01	2.73592e-01	
2.34688e-01	2.72066e-01	
2.29411e-01	2.77499e-01	
2.31991e-01	2.74840e-01	
2.38330e-01	2.68327e-01	
2.40081e-01	2.66529e-01	
1.79657e-01	3.29445e-01	
1.79702e-01	3.29397e-01	
1.79427e-01	3.29690e-01	
2.24091e-01	2.82986e-01	
2.25276e-01	2.81763e-01	
2.26649e-01	2.80345e-01	
2.22105e-01	2.85040e-01	
2.18974e-01	2.88278e-01	
2.21191e-01	2.85985e-01	
2.21532e-01	2.85631e-01	
2.17747e-01	2.89548e-01	
2.15065e-01	2.92330e-01	
2.15121e-01	2.92272e-01	
1.81462e-01	3.27531e-01	
1.83041e-01	3.25862e-01	
1.83221e-01	3.25671e-01	
1.83416e-01	3.25465e-01	
1.79754e-01	3.29342e-01	
2.15005e-01	2.92392e-01	
2.11896e-01	2.95620e-01	
6.23835e-01	-1.13702e-01	
6.24696e-01	-1.14570e-01	
6.26780e-01	-1.16671e-01	
6.28378e-01	-1.18284e-01	
2.78336e-01	2.27589e-01	
2.79422e-01	2.26491e-01	
2.74172e-01	2.31802e-01	
2.75089e-01	2.30874e-01	
2.70008e-01	2.36020e-01	
2.70755e-01	2.35263e-01	
2.66422e-01	2.39658e-01	
2.57890e-01	2.48332e-01	
2.58575e-01	2.47634e-01	
2.60004e-01	2.46180e-01	
2.61947e-01	2.44205e-01	
1.86009e-01	3.22725e-01	
1.87514e-01	3.21138e-01	
1.88924e-01	3.19651e-01	
2.40408e-01	2.66195e-01	
2.41165e-01	2.65417e-01	
2.89617e-01	2.16206e-01	
2.92721e-01	2.13080e-01	
2.00504e-01	3.07498e-01	
2.03145e-01	3.04740e-01	
1.98987e-01	3.09086e-01	
1.96644e-01	3.11539e-01	
1.92909e-01	3.15460e-01	
1.92567e-01	3.15820e-01	
1.92784e-01	3.15591e-01	
1.72131e-01	3.37447e-01	
1.69945e-01	3.39781e-01	
1.69184e-01	3.40593e-01	
1.66831e-01	3.43111e-01	
1.66237e-01	3.43745e-01	
1.56669e-01	3.54028e-01	
1.57555e-01	3.53074e-01	
1.54305e-01	3.56582e-01	
1.54700e-01	3.56154e-01	
1.59623e-01	3.50845e-01	
1.62354e-01	3.47911e-01	
1.62930e-01	3.47291e-01	
1.64210e-01	3.45920e-01	
3.24282e-01	1.81466e-01	
3.24314e-01	1.81433e-01	
3.20883e-01	1.84857e-01	
3.22251e-01	1.83492e-01	
3.24336e-01	1.81412e-01	
3.26378e-01	1.79375e-01	
3.28059e-01	1.77700e-01	
3.28975e-01	1.76788e-01	
3.30903e-01	1.74867e-01	
3.16549e-01	1.89185e-01	
3.18520e-01	1.87217e-01	
3.19790e-01	1.85948e-01	
3.35392e-01	1.70399e-01	
3.35746e-01	1.70048e-01	
3.31894e-01	1.73880e-01	
3.37887e-01	1.67919e-01	
3.13554e-01	1.92181e-01	
3.12771e-01	1.92964e-01	
2.86685e-01	2.19160e-01	
2.87529e-01	2.18310e-01	
2.89489e-01	2.16334e-01	
2.86630e-01	2.19216e-01	
2.83882e-01	2.21988e-01	
2.83646e-01	2.22226e-01	
2.81078e-01	2.24819e-01	
2.97123e-01	2.08654e-01	
2.97431e-01	2.08345e-01	
2.93772e-01	2.12023e-01	
2.94984e-01	2.10804e-01	
2.98264e-01	2.07508e-01	
3.00474e-01	2.05289e-01	
2.99878e-01	2.05886e-01	
2.80875e-01	2.25024e-01	
2.80500e-01	2.25403e-01	
9.48474e-01	-4.87465e-01	
9.49511e-01	-4.91683e-01	
9.46923e-01	-4.82539e-01	
9.45173e-01	-4.76866e-01	
9.41871e-01	-4.68910e-01	
9.44003e-01	-4.73966e-01	
9.38680e-01	-4.63154e-01	
9.38569e-01	-4.62949e-01	
9.59560e-01	-5.44232e-01	
9.60419e-01	-5.49297e-01	
9.61921e-01	-5.57898e-01	
9.64704e-01	-5.71642e-01	
9.64038e-01	-5.67995e-01	
9.63313e-01	-5.65287e-01	
9.63157e-01	-5.64343e-01	
9.62887e-01	-5.62976e-01	
9.62276e-01	-5.59447e-01	
9.14931e-01	-4.37228e-01	
9.32975e-01	-4.55659e-01	
9.34805e-01	-4.57779e-01	
9.34874e-01	-4.57865e-01	
9.36704e-01	-4.60226e-01	
9.34840e-01	-4.57819e-01	
9.38519e-01	-4.62873e-01	
6.92836e-01	-1.84410e-01	
6.89856e-01	-1.81300e-01	
6.90740e-01	-1.82222e-01	
6.88535e-01	-1.79924e-01	
4.74745e-01	3.34224e-02	
4.77610e-01	3.06238e-02	
4.66079e-01	4.18880e-02	
4.61727e-01	4.61401e-02	
4.64844e-01	4.30943e-02	
4.61404e-01	4.64556e-02	
9.17837e-01	-4.40361e-01	
9.18977e-01	-4.41539e-01	
9.22257e-01	-4.44887e-01	
9.23024e-01	-4.45642e-01	
9.26679e-01	-4.49232e-01	
9.27071e-01	-4.49615e-01	
5.89418e-01	-7.92655e-02	
5.91685e-01	-8.15201e-02	
5.92176e-01	-8.20097e-02	
5.93870e-01	-8.36957e-02	
5.95022e-01	-8.48433e-02	
5.96055e-01	-8.58725e-02	
5.97868e-01	-8.76798e-02	
5.78187e-01	-6.81158e-02	
5.79395e-01	-6.93128e-02	
5.79883e-01	-6.97966e-02	
5.82791e-01	-7.26822e-02	
5.84650e-01	-7.45271e-02	
5.86187e-01	-7.60535e-02	


==> LDC_hll_y_vs_u.dat <==
#"y"		"u"
3.77869e-03	-8.60600e-02	
0.00000e+00	2.60000e-05	
5.83307e-03	-1.22949e-01	
1.13360e-02	-2.08081e-01	
1.07291e-02	-1.99643e-01	
7.55773e-03	-1.54794e-01	
1.16660e-02	-2.11726e-01	
1.51149e-02	-2.50411e-01	
1.00000e+00	9.99963e-01	
3.60637e-02	-4.15942e-01	
3.48773e-02	-4.09460e-01	
3.22479e-02	-3.93396e-01	
3.09202e-02	-3.84585e-01	
2.84307e-02	-3.66696e-01	
2.69632e-02	-3.55530e-01	
2.46147e-02	-3.36642e-01	
2.30065e-02	-3.23205e-01	
1.69951e-02	-2.69071e-01	
1.66858e-02	-2.66096e-01	
1.94862e-02	-2.92325e-01	
1.82557e-02	-2.81016e-01	
1.63839e-02	-2.63073e-01	
5.69689e-02	-4.56397e-01	
5.55684e-02	-4.57403e-01	
3.96821e-02	-4.33031e-01	
2.06798e-02	-3.02906e-01	
2.01122e-02	-2.97998e-01	
9.89713e-01	5.90960e-01	
9.87475e-01	5.48297e-01	
9.86857e-01	5.36826e-01	
9.85145e-01	5.18858e-01	
5.48149e-02	-4.57792e-01	
5.04222e-02	-4.57474e-01	
4.97704e-02	-4.57030e-01	
4.52762e-02	-4.50428e-01	
4.47257e-02	-4.49207e-01	
4.01309e-02	-4.34800e-01	
9.35002e-01	4.70605e-01	
9.32770e-01	4.67043e-01	
9.37234e-01	4.74136e-01	
9.36368e-01	4.72765e-01	
9.38653e-01	4.76344e-01	
9.39468e-01	4.77594e-01	
9.41700e-01	4.80940e-01	
9.39966e-01	4.78337e-01	
9.89909e-01	5.96587e-01	
9.92285e-01	6.65480e-01	
9.94755e-01	7.60152e-01	
9.94856e-01	7.64028e-01	
9.94955e-01	7.68412e-01	
9.97428e-01	8.79702e-01	
9.78875e-01	4.91842e-01	
9.76991e-01	4.91312e-01	
9.82010e-01	4.98271e-01	
9.80388e-01	4.92789e-01	
9.83785e-01	5.05802e-01	
9.07547e-01	4.27021e-01	
9.06384e-01	4.25258e-01	
9.09001e-01	4.29245e-01	
9.09734e-01	4.30361e-01	
9.11922e-01	4.33729e-01	
9.10321e-01	4.31263e-01	
9.13923e-01	4.36842e-01	
9.14109e-01	4.37129e-01	
9.75468e-01	4.92391e-01	
9.75322e-01	4.92492e-01	
9.76515e-01	4.91607e-01	
9.72220e-01	4.95475e-01	
9.71248e-01	4.96289e-01	
9.74879e-01	4.92902e-01	
9.32769e-01	4.67041e-01	
9.32767e-01	4.67038e-01	
9.32765e-01	4.67035e-01	
9.49321e-01	4.91117e-01	
9.47681e-01	4.89181e-01	
9.51772e-01	4.93883e-01	
9.53724e-01	4.95683e-01	
9.01259e-01	4.17579e-01	
8.99496e-01	4.14960e-01	
8.99156e-01	4.14456e-01	
8.96516e-01	4.10573e-01	
8.95600e-01	4.09233e-01	
8.93536e-01	4.06225e-01	
9.05232e-01	4.23519e-01	
9.25520e-01	4.55300e-01	
9.24894e-01	4.54286e-01	
9.22322e-01	4.50142e-01	
9.21670e-01	4.49093e-01	
9.19123e-01	4.45028e-01	
9.18445e-01	4.43948e-01	
8.91141e-01	4.02763e-01	
7.10620e-02	-4.34909e-01	
6.75724e-02	-4.41210e-01	
9.25432e-02	-4.03132e-01	
8.86816e-02	-4.07616e-01	
9.26844e-02	-4.02980e-01	
9.66170e-02	-3.98841e-01	
9.46252e-01	4.87330e-01	
9.45271e-01	4.86022e-01	
9.43976e-01	4.84223e-01	
9.42862e-01	4.82641e-01	
9.26160e-01	4.56341e-01	
9.27332e-01	4.58233e-01	
9.28756e-01	4.60546e-01	
9.29144e-01	4.61175e-01	
9.29463e-01	4.61693e-01	
9.30956e-01	4.64106e-01	
9.55761e-01	4.97435e-01	
9.59660e-01	4.99631e-01	
9.58155e-01	4.98854e-01	
9.63557e-01	5.00248e-01	
9.62587e-01	5.00157e-01	
9.64316e-01	5.00040e-01	
9.66420e-01	4.99608e-01	
9.67783e-01	4.98787e-01	
9.69283e-01	4.97988e-01	
9.16534e-01	4.40931e-01	
9.16317e-01	4.40588e-01	
9.14764e-01	4.38156e-01	
9.14189e-01	4.37254e-01	
8.31201e-01	3.21522e-01	
8.28951e-01	3.18663e-01	
8.35471e-01	3.26996e-01	
8.32138e-01	3.22718e-01	
8.39740e-01	3.32518e-01	
8.38184e-01	3.30499e-01	
8.69401e-01	3.72153e-01	
8.65968e-01	3.67451e-01	
8.63415e-01	3.63966e-01	
8.60599e-01	3.60153e-01	
6.41697e-02	-4.47057e-01	
6.36620e-02	-4.47919e-01	
6.33798e-02	-4.48356e-01	
6.10639e-02	-4.51836e-01	
5.93377e-02	-4.54015e-01	
5.84657e-02	-4.55055e-01	
8.79178e-01	3.85741e-01	
8.76982e-01	3.82661e-01	
8.81089e-01	3.88427e-01	
8.85158e-01	3.94194e-01	
8.85197e-01	3.94249e-01	
8.85281e-01	3.94369e-01	
8.89304e-01	4.00114e-01	
8.53737e-01	3.50938e-01	
8.52240e-01	3.48939e-01	
8.55544e-01	3.53347e-01	
8.57168e-01	3.55530e-01	
8.58848e-01	3.57784e-01	
8.74043e-01	3.78573e-01	
8.73770e-01	3.78193e-01	
8.73157e-01	3.77348e-01	
8.70559e-01	3.73747e-01	
9.66898e-02	-3.98768e-01	
9.97491e-02	-3.95767e-01	
1.00904e-01	-3.94673e-01	
1.02882e-01	-3.92825e-01	
1.05117e-01	-3.90783e-01	
8.85439e-02	-4.07778e-01	
8.63869e-02	-4.10527e-01	
8.58955e-02	-4.11148e-01	
8.40922e-02	-4.13631e-01	
8.32474e-02	-4.14785e-01	
6.56872e-02	-4.44509e-01	
6.73504e-02	-4.41606e-01	
7.99416e-02	-4.19730e-01	
7.98518e-02	-4.19864e-01	
7.97972e-02	-4.19953e-01	
7.64555e-02	-4.25398e-01	
7.43303e-02	-4.29101e-01	
9.02412e-01	4.19289e-01	
9.02706e-01	4.19728e-01	
7.87381e-01	2.67620e-01	
7.85734e-01	2.65667e-01	
7.88668e-01	2.69147e-01	
7.90830e-01	2.71723e-01	
7.91603e-01	2.72643e-01	
7.94279e-01	2.75847e-01	
7.94537e-01	2.76156e-01	
7.96009e-01	2.77927e-01	
8.48577e-01	3.44085e-01	
8.47514e-01	3.42687e-01	
8.50409e-01	3.46511e-01	
8.50212e-01	3.46251e-01	
8.50536e-01	3.46681e-01	
8.43474e-01	3.37383e-01	
8.43125e-01	3.36927e-01	
8.42948e-01	3.36697e-01	
8.41432e-01	3.34716e-01	
8.40397e-01	3.33375e-01	
8.46319e-01	3.41114e-01	
8.45262e-01	3.39726e-01	
8.26662e-01	3.15745e-01	
8.25080e-01	3.13748e-01	
8.21822e-01	3.09638e-01	
8.19997e-01	3.07353e-01	
8.18527e-01	3.05514e-01	
8.17162e-01	3.03811e-01	
8.15635e-01	3.01914e-01	
8.14768e-01	3.00835e-01	
8.16647e-01	3.03171e-01	
7.97342e-01	2.79530e-01	
8.20643e-01	3.08162e-01	
8.20324e-01	3.07761e-01	
8.08896e-01	2.93589e-01	
8.06590e-01	2.90763e-01	
8.06106e-01	2.90169e-01	
8.05192e-01	2.89051e-01	
8.03317e-01	2.86768e-01	
8.02327e-01	2.85567e-01	
8.00528e-01	2.83382e-01	
7.98064e-01	2.80403e-01	
8.13456e-01	2.99210e-01	
8.12456e-01	2.97973e-01	
8.12079e-01	2.97508e-01	
8.10145e-01	2.95122e-01	
7.28399e-02	-4.31702e-01	
7.34402e-02	-4.30646e-01	
7.97498e-01	2.79717e-01	
7.76596e-01	2.54926e-01	
7.75653e-01	2.53827e-01	
7.74334e-01	2.52291e-01	
7.72662e-01	2.50348e-01	
7.72074e-01	2.49666e-01	
7.70250e-01	2.47557e-01	
7.69812e-01	2.47050e-01	
7.69671e-01	2.46887e-01	
1.19675e-01	-3.77839e-01	
1.18463e-01	-3.78918e-01	
1.20550e-01	-3.77060e-01	
1.20867e-01	-3.76778e-01	
1.05963e-01	-3.90017e-01	
1.08918e-01	-3.87373e-01	
1.08660e-01	-3.87603e-01	
1.17995e-01	-3.79336e-01	
1.15202e-01	-3.81810e-01	
1.14970e-01	-3.82017e-01	
1.11979e-01	-3.84661e-01	
1.11945e-01	-3.84691e-01	
1.11942e-01	-3.84694e-01	
1.77165e-01	-3.25056e-01	
1.75297e-01	-3.26777e-01	
1.29044e-01	-3.69408e-01	
1.26966e-01	-3.71288e-01	
1.31948e-01	-3.66765e-01	
1.31193e-01	-3.67450e-01	
1.33603e-01	-3.65254e-01	
1.34852e-01	-3.64108e-01	
1.25615e-01	-3.72517e-01	
1.24825e-01	-3.73224e-01	
1.24176e-01	-3.73807e-01	
1.22683e-01	-3.75145e-01	
7.46086e-01	2.20072e-01	
7.44675e-01	2.18495e-01	
1.37147e-01	-3.62001e-01	
1.37531e-01	-3.61648e-01	
1.37603e-01	-3.61583e-01	
1.40212e-01	-3.59178e-01	
1.40783e-01	-3.58653e-01	
7.67546e-01	2.44430e-01	
7.65490e-01	2.42070e-01	
7.47783e-01	2.21972e-01	
7.49412e-01	2.23802e-01	
7.50350e-01	2.24856e-01	
7.52738e-01	2.27549e-01	
7.55485e-01	2.30655e-01	
7.53524e-01	2.28438e-01	
7.52918e-01	2.27751e-01	
7.77640e-01	2.56149e-01	
7.78751e-01	2.57445e-01	
7.80819e-01	2.59872e-01	
7.80906e-01	2.59974e-01	
7.80952e-01	2.60029e-01	
7.83060e-01	2.62508e-01	
7.84264e-01	2.63933e-01	
7.14148e-01	1.85031e-01	
7.13698e-01	1.84545e-01	
7.16688e-01	1.87768e-01	
7.18121e-01	1.89320e-01	
7.19678e-01	1.91002e-01	
7.22093e-01	1.93625e-01	
7.22668e-01	1.94248e-01	
7.24420e-01	1.96155e-01	
7.25708e-01	1.97559e-01	
7.25234e-01	1.97041e-01	
7.58409e-01	2.33975e-01	
7.58704e-01	2.34309e-01	
7.61644e-01	2.37663e-01	
7.61922e-01	2.37981e-01	
7.61950e-01	2.38013e-01	
7.65140e-01	2.41668e-01	
1.49634e-01	-3.50474e-01	
1.47313e-01	-3.52621e-01	
1.51343e-01	-3.48891e-01	
1.50579e-01	-3.49600e-01	
1.45433e-01	-3.54357e-01	
1.42339e-01	-3.57218e-01	
1.44048e-01	-3.55639e-01	
1.74179e-01	-3.27806e-01	
1.73325e-01	-3.28593e-01	
1.71632e-01	-3.30154e-01	
1.71354e-01	-3.30410e-01	
1.70398e-01	-3.31292e-01	
1.69565e-01	-3.32060e-01	
1.69433e-01	-3.32181e-01	
1.67949e-01	-3.33550e-01	
1.82116e-01	-3.20501e-01	
1.81540e-01	-3.21032e-01	
1.78884e-01	-3.23474e-01	
1.82489e-01	-3.20158e-01	
1.85350e-01	-3.17527e-01	
1.87815e-01	-3.15261e-01	
1.88583e-01	-3.14556e-01	
1.89509e-01	-3.13706e-01	
1.92956e-01	-3.10537e-01	
1.95931e-01	-3.07804e-01	
1.97328e-01	-3.06519e-01	
2.00308e-01	-3.03782e-01	
2.01701e-01	-3.02503e-01	
2.02354e-01	-3.01904e-01	
2.22414e-01	-2.83480e-01	
2.20099e-01	-2.85607e-01	
2.19140e-01	-2.86487e-01	
2.16278e-01	-2.89115e-01	
2.15865e-01	-2.89494e-01	
2.15727e-01	-2.89622e-01	
2.12591e-01	-2.92501e-01	
2.11354e-01	-2.93638e-01	
2.04106e-01	-3.00295e-01	
2.04749e-01	-2.99704e-01	
2.04625e-01	-2.99818e-01	
6.95138e-01	1.64769e-01	
6.94832e-01	1.64445e-01	
5.94187e-01	6.27328e-02	
5.92777e-01	6.13577e-02	
5.97474e-01	6.59401e-02	
5.95786e-01	6.42905e-02	
5.91289e-01	5.99089e-02	
5.88332e-01	5.70333e-02	
5.86762e-01	5.55070e-02	
5.89770e-01	5.84297e-02	
6.96349e-01	1.66051e-01	
6.55879e-01	1.24107e-01	
6.54949e-01	1.23163e-01	
7.38220e-01	2.11316e-01	
7.36785e-01	2.09726e-01	
7.40372e-01	2.13703e-01	
7.38905e-01	2.12074e-01	
7.42524e-01	2.16095e-01	
7.41024e-01	2.14427e-01	
7.43145e-01	2.16786e-01	
7.30810e-01	2.03144e-01	
7.28724e-01	2.00857e-01	
7.31006e-01	2.03359e-01	
7.33384e-01	2.05974e-01	
7.33823e-01	2.06455e-01	
7.35958e-01	2.08813e-01	
7.28243e-01	2.00330e-01	
7.28175e-01	2.00256e-01	
6.83858e-01	1.52932e-01	
6.83528e-01	1.52589e-01	
6.82445e-01	1.51459e-01	
6.81674e-01	1.50656e-01	
6.99710e-01	1.69603e-01	
7.04372e-01	1.74558e-01	
7.00761e-01	1.70718e-01	
7.09035e-01	1.79539e-01	
7.06883e-01	1.77236e-01	
7.13005e-01	1.83799e-01	
6.94453e-01	1.64046e-01	
6.72116e-01	1.40747e-01	
6.69797e-01	1.38358e-01	
6.75397e-01	1.44137e-01	
6.73037e-01	1.41699e-01	
6.78677e-01	1.47538e-01	
6.77620e-01	1.46443e-01	
1.66782e-01	-3.34625e-01	
1.64668e-01	-3.36577e-01	
1.62973e-01	-3.38141e-01	
1.61296e-01	-3.39691e-01	
1.59163e-01	-3.41660e-01	
1.57924e-01	-3.42807e-01	
1.55354e-01	-3.45181e-01	
1.54552e-01	-3.45925e-01	
2.04914e-01	-2.99552e-01	
2.06217e-01	-2.98356e-01	
2.07457e-01	-2.97217e-01	
2.07686e-01	-2.97007e-01	
2.07927e-01	-2.96786e-01	
2.10583e-01	-2.94345e-01	
2.09920e-01	-2.94956e-01	
2.09137e-01	-2.95675e-01	
2.37105e-01	-2.69987e-01	
2.36308e-01	-2.70720e-01	
2.35456e-01	-2.71503e-01	
2.33350e-01	-2.73436e-01	
2.31379e-01	-2.75247e-01	
2.30393e-01	-2.76153e-01	
6.84190e-01	1.53280e-01	
6.86606e-01	1.55803e-01	
6.87611e-01	1.56856e-01	
6.89355e-01	1.58683e-01	
6.91032e-01	1.60445e-01	
6.92103e-01	1.61570e-01	
6.68711e-01	1.37238e-01	
6.66517e-01	1.34982e-01	
6.69054e-01	1.37591e-01	
2.39511e-01	-2.67779e-01	
2.42148e-01	-2.65356e-01	
2.42804e-01	-2.64753e-01	
2.24362e-01	-2.81693e-01	
2.24943e-01	-2.81158e-01	
2.25858e-01	-2.80318e-01	
2.27471e-01	-2.78835e-01	
2.28498e-01	-2.77894e-01	
6.79088e-01	1.47965e-01	
6.80866e-01	1.49815e-01	
6.79898e-01	1.48806e-01	
6.81119e-01	1.50077e-01	
6.34242e-01	1.02276e-01	
6.30511e-01	9.85476e-02	
6.57877e-01	1.26143e-01	
6.58546e-01	1.26824e-01	
6.60913e-01	1.29242e-01	
6.53286e-01	1.21471e-01	
6.51916e-01	1.20082e-01	
6.49971e-01	1.18110e-01	
6.48882e-01	1.17007e-01	
6.46657e-01	1.14757e-01	
6.45848e-01	1.13941e-01	
6.43342e-01	1.11414e-01	
6.64571e-01	1.32987e-01	
6.63864e-01	1.32260e-01	
6.61283e-01	1.29620e-01	
6.61211e-01	1.29546e-01	
5.99493e-01	6.79138e-02	
5.98988e-01	6.74193e-02	
6.18159e-01	8.62726e-02	
6.16209e-01	8.43452e-02	
6.19953e-01	8.80506e-02	
6.20273e-01	8.83671e-02	
6.22387e-01	9.04629e-02	
6.20620e-01	8.87120e-02	
6.24014e-01	9.20788e-02	
6.24501e-01	9.25626e-02	
6.13641e-01	8.18102e-02	
6.11786e-01	7.99799e-02	
6.11641e-01	7.98364e-02	
6.07688e-01	7.59481e-02	
6.07220e-01	7.54878e-02	
6.03591e-01	7.19258e-02	
6.02800e-01	7.11503e-02	
6.30212e-01	9.82490e-02	
6.29772e-01	9.78105e-02	
6.27314e-01	9.53608e-02	
6.26405e-01	9.44549e-02	
6.28308e-01	9.63499e-02	
6.25066e-01	9.31248e-02	
6.15938e-01	8.40769e-02	
6.16075e-01	8.42121e-02	
5.77046e-01	4.60983e-02	
5.74113e-01	4.32654e-02	
5.71340e-01	4.05933e-02	
5.70725e-01	4.00010e-02	
5.69829e-01	3.91381e-02	
5.67338e-01	3.67409e-02	
6.35174e-01	1.03209e-01	
6.36621e-01	1.04658e-01	
6.37897e-01	1.05938e-01	
6.39000e-01	1.07045e-01	
6.40619e-01	1.08673e-01	
6.41378e-01	1.09436e-01	
2.30115e-01	-2.76409e-01	
2.29205e-01	-2.77245e-01	
5.51748e-01	2.18039e-02	
5.50668e-01	2.07736e-02	
5.49306e-01	1.94730e-02	
5.48743e-01	1.89360e-02	
2.48126e-01	-2.59865e-01	
2.47854e-01	-2.60114e-01	
2.47650e-01	-2.60302e-01	
2.45329e-01	-2.62434e-01	
2.43225e-01	-2.64367e-01	
5.83394e-01	5.22392e-02	
5.83334e-01	5.21815e-02	
5.83472e-01	5.23150e-02	
5.85639e-01	5.44168e-02	
5.85314e-01	5.41011e-02	
5.84517e-01	5.33273e-02	
5.86066e-01	5.48318e-02	
5.77582e-01	4.66156e-02	
5.78350e-01	4.73585e-02	
5.81588e-01	5.04896e-02	
5.63095e-01	3.26660e-02	
5.62755e-01	3.23394e-02	
5.62593e-01	3.21841e-02	
5.58172e-01	2.79460e-02	
5.55826e-01	2.57019e-02	
5.52602e-01	2.26203e-02	
5.54488e-01	2.44214e-02	
5.37146e-01	7.90174e-03	
5.36813e-01	7.58539e-03	
5.41012e-01	1.15752e-02	
5.40065e-01	1.06756e-02	
5.41120e-01	1.16780e-02	
5.44877e-01	1.52527e-02	
5.45428e-01	1.57777e-02	
2.50157e-01	-2.57999e-01	
2.51382e-01	-2.56874e-01	
2.52432e-01	-2.55909e-01	
2.65074e-01	-2.44295e-01	
2.63442e-01	-2.45795e-01	
2.62256e-01	-2.46884e-01	
2.60263e-01	-2.48715e-01	
5.32859e-01	3.83518e-03	
2.53859e-01	-2.54599e-01	
2.55848e-01	-2.52772e-01	
2.58812e-01	-2.50048e-01	
2.59263e-01	-2.49634e-01	
5.27217e-01	-1.50822e-03	
5.24952e-01	-3.64918e-03	
5.28410e-01	-3.78499e-04	
5.30038e-01	1.16206e-03	
5.32719e-01	3.70259e-03	
2.65848e-01	-2.43582e-01	
2.65689e-01	-2.43728e-01	
2.65526e-01	-2.43878e-01	
5.21425e-01	-6.98213e-03	
5.19195e-01	-9.08600e-03	
5.24103e-01	-4.45267e-03	
5.24371e-01	-4.19926e-03	
5.03025e-01	-2.43076e-02	
5.02704e-01	-2.46082e-02	
5.00305e-01	-2.68627e-02	
4.97586e-01	-2.94116e-02	
4.97583e-01	-2.94139e-02	
4.97581e-01	-2.94158e-02	
4.94863e-01	-3.19641e-02	
4.92459e-01	-3.42154e-02	
4.83352e-01	-4.27362e-02	
4.82948e-01	-4.31135e-02	
4.85262e-01	-4.09505e-02	
4.86227e-01	-4.00477e-02	
4.87576e-01	-3.87864e-02	
4.89104e-01	-3.73571e-02	
4.89891e-01	-3.66202e-02	
4.91980e-01	-3.46644e-02	
5.03515e-01	-2.38471e-02	
5.07479e-01	-2.01228e-02	
5.11355e-01	-1.64751e-02	
5.11934e-01	-1.59303e-02	
5.12696e-01	-1.52124e-02	
5.16389e-01	-1.17347e-02	
2.71487e-01	-2.38401e-01	
2.70529e-01	-2.39282e-01	
2.69431e-01	-2.40291e-01	
2.68188e-01	-2.41432e-01	
2.67374e-01	-2.42180e-01	
2.87911e-01	-2.23305e-01	
2.86882e-01	-2.24250e-01	
2.89502e-01	-2.21843e-01	
2.73279e-01	-2.36754e-01	
2.75768e-01	-2.34466e-01	
2.76314e-01	-2.33964e-01	
3.03148e-01	-2.09296e-01	
3.00060e-01	-2.12135e-01	
2.85516e-01	-2.25506e-01	
2.83204e-01	-2.27632e-01	
2.82449e-01	-2.28326e-01	
2.79524e-01	-2.31014e-01	
2.79382e-01	-2.31144e-01	
2.78671e-01	-2.31798e-01	
3.21774e-01	-1.92163e-01	
3.20214e-01	-1.93599e-01	
4.24564e-01	-9.73785e-02	
4.22826e-01	-9.89877e-02	
4.21501e-01	-1.00214e-01	
4.19806e-01	-1.01782e-01	
4.17581e-01	-1.03840e-01	
4.16786e-01	-1.04576e-01	
4.16180e-01	-1.05136e-01	
4.13765e-01	-1.07369e-01	
4.68197e-01	-5.68750e-02	
4.67155e-01	-5.78451e-02	
4.64699e-01	-6.01329e-02	
4.64447e-01	-6.03668e-02	
4.80462e-01	-4.54352e-02	
4.26354e-01	-9.57214e-02	
4.25779e-01	-9.62539e-02	
4.34875e-01	-8.78295e-02	
4.34678e-01	-8.80125e-02	
4.32607e-01	-8.99312e-02	
4.30706e-01	-9.16921e-02	
4.30339e-01	-9.20318e-02	
4.29940e-01	-9.24013e-02	
4.28072e-01	-9.41325e-02	
4.72679e-01	-5.26986e-02	
4.72265e-01	-5.30837e-02	
4.71198e-01	-5.40785e-02	
4.70231e-01	-5.49798e-02	
4.69718e-01	-5.54582e-02	
4.68347e-01	-5.67350e-02	
4.68238e-01	-5.68369e-02	
3.92747e-01	-1.26782e-01	
3.92107e-01	-1.27373e-01	
3.93535e-01	-1.26055e-01	
3.93866e-01	-1.25749e-01	
3.94964e-01	-1.24736e-01	
3.94985e-01	-1.24717e-01	
3.96103e-01	-1.23685e-01	
3.95060e-01	-1.24647e-01	
3.97512e-01	-1.22385e-01	
4.00365e-01	-1.19750e-01	
4.04470e-01	-1.15958e-01	
4.51302e-01	-7.25898e-02	
4.48771e-01	-7.49409e-02	
4.46138e-01	-7.73852e-02	
4.46043e-01	-7.74737e-02	
4.45936e-01	-7.75728e-02	
4.43314e-01	-8.00061e-02	
4.40973e-01	-8.21770e-02	
4.40585e-01	-8.25372e-02	
4.73397e-01	-5.20292e-02	
4.75174e-01	-5.03723e-02	
4.76929e-01	-4.87333e-02	
4.77668e-01	-4.80440e-02	
4.79442e-01	-4.63869e-02	
4.80162e-01	-4.57151e-02	
4.04639e-01	-1.15803e-01	
4.09202e-01	-1.11586e-01	
4.05171e-01	-1.15311e-01	
4.10480e-01	-1.10405e-01	
3.18949e-01	-1.94762e-01	
3.17948e-01	-1.95684e-01	
3.17143e-01	-1.96424e-01	
3.15683e-01	-1.97767e-01	
3.15337e-01	-1.98085e-01	
3.13981e-01	-1.99332e-01	
3.13531e-01	-1.99746e-01	
3.90721e-01	-1.28652e-01	
4.52119e-01	-7.18308e-02	
4.51452e-01	-7.24510e-02	
3.79255e-01	-1.39229e-01	
3.77120e-01	-1.41197e-01	
4.37788e-01	-8.51297e-02	
4.36915e-01	-8.59386e-02	
4.34992e-01	-8.77216e-02	
4.37841e-01	-8.50806e-02	
2.99027e-01	-2.13085e-01	
2.96828e-01	-2.15107e-01	
2.95852e-01	-2.16005e-01	
2.93596e-01	-2.18079e-01	
2.92677e-01	-2.18924e-01	
2.90364e-01	-2.21050e-01	
3.11418e-01	-2.01690e-01	
3.10939e-01	-2.02130e-01	
3.13406e-01	-1.99860e-01	
3.42565e-01	-1.73030e-01	
3.41298e-01	-1.74196e-01	
3.40202e-01	-1.75205e-01	
3.36883e-01	-1.78261e-01	
3.36025e-01	-1.79050e-01	
3.38662e-01	-1.76623e-01	
3.35282e-01	-1.79734e-01	
3.33387e-01	-1.81477e-01	
3.30918e-01	-1.83750e-01	
3.29997e-01	-1.84597e-01	
3.28965e-01	-1.85547e-01	
3.26607e-01	-1.87718e-01	
3.24503e-01	-1.89653e-01	
3.23216e-01	-1.90837e-01	
3.51362e-01	-1.64931e-01	
3.48922e-01	-1.67177e-01	
3.51963e-01	-1.64377e-01	
3.54623e-01	-1.61928e-01	
3.56029e-01	-1.60633e-01	
3.57884e-01	-1.58923e-01	
3.58948e-01	-1.57944e-01	
4.54760e-01	-6.93773e-02	
4.57989e-01	-6.63756e-02	
4.55791e-01	-6.84189e-02	
4.61219e-01	-6.33722e-02	
4.60281e-01	-6.42445e-02	
4.63621e-01	-6.11357e-02	
3.09500e-01	-2.03454e-01	
3.08437e-01	-2.04431e-01	
3.07746e-01	-2.05067e-01	
3.05935e-01	-2.06733e-01	
3.03617e-01	-2.08864e-01	
3.03432e-01	-2.09034e-01	
3.47870e-01	-1.68146e-01	
3.45377e-01	-1.70441e-01	
3.48208e-01	-1.67835e-01	
3.44304e-01	-1.71429e-01	
3.89017e-01	-1.30225e-01	
3.87393e-01	-1.31723e-01	
3.85763e-01	-1.33227e-01	
3.84065e-01	-1.34793e-01	
3.82509e-01	-1.36228e-01	
3.80737e-01	-1.37862e-01	
3.71609e-01	-1.46277e-01	
3.70301e-01	-1.47483e-01	
3.72318e-01	-1.45624e-01	
3.73042e-01	-1.44956e-01	
3.74334e-01	-1.43765e-01	
3.75598e-01	-1.42600e-01	
3.76351e-01	-1.41906e-01	
3.61074e-01	-1.55985e-01	
3.68340e-01	-1.49290e-01	
3.67431e-01	-1.50128e-01	
3.66592e-01	-1.50901e-01	
3.64561e-01	-1.52773e-01	
3.62360e-01	-1.54800e-01	
3.61691e-01	-1.55416e-01	


==> PR_ni_vs_p_1k_p3.dat <==
# nu		Hdiv_tri	Hdiv_quad	HLL_tri		HLL_quad
1.00e+00	7.20e-08	8.60e-08	1.16e-07	1.40e-07
1.00e-01	6.61e-08	8.49e-08	1.10e-07	1.57e-07
1.00e-02	6.60e-08	8.49e-08	8.55e-08	1.38e-07
1.00e-03	6.60e-08	8.49e-08	6.94e-08	9.21e-08
1.00e-04	6.60e-08	8.49e-08	6.82e-08	8.51e-08
1.00e-05	6.60e-08	8.49e-08	6.83e-08	8.50e-08
1.00e-06	6.60e-08	8.49e-08	6.84e-08	8.50e-08
1.00e-07	6.60e-08	8.49e-08	7.08e-08	8.84e-08
1.00e-08	6.60e-08	8.50e-08	1.53e-07	1.22e-07
1.00e-09	nan		nan		2.18e-07	2.90e-07
1.00e-10	nan		nan		2.16e-07	1.05e-06
1.00e-11	nan		nan		2.17e-07	1.71e-06
1.00e-12	nan		nan		2.17e-07	1.83e-06
1.00e-13	nan		nan		2.17e-07	1.84e-06
1.00e-14	nan		nan		2.17e-07	1.85e-06


==> PR_ni_vs_p_1k_p4.dat <==
# nu		HLL_tri		Hdiv_quad	HLL_tri		HLL_quad
1.00e+00	5.10e-10	8.78e-10	8.99e-10	7.48e-10
1.00e-01	3.35e-10	4.79e-10	8.20e-10	8.91e-10
1.00e-02	3.33e-10	4.73e-10	5.98e-10	8.18e-10
1.00e-03	3.33e-10	4.73e-10	3.77e-10	5.48e-10
1.00e-04	3.33e-10	4.73e-10	3.48e-10	4.83e-10
1.00e-05	3.33e-10	4.73e-10	3.48e-10	4.81e-10
1.00e-06	3.33e-10	4.74e-10	3.49e-10	4.81e-10
1.00e-07	3.33e-10	4.97e-10	3.50e-10	4.81e-10
1.00e-08	3.35e-10	nan     	4.22e-10	4.82e-10
1.00e-09	6.47e-10	nan		4.70e-10	4.84e-10
1.00e-10	nan		nan		4.75e-10	4.85e-10
1.00e-11	nan		nan		4.76e-10	4.85e-10
1.00e-12	nan		nan		4.76e-10	4.85e-10
1.00e-13	nan		nan		4.76e-10	4.85e-10
1.00e-14	nan		nan		4.76e-10	4.85e-10


==> PR_ni_vs_p_256_p3.dat <==
# nu		HLL_tri		Hdiv_quad	HLL_tri		HLL_quad
1.00e+00	1.18e-06	1.39e-06	1.86e-06	2.10e-06
1.00e-01	1.05e-06	1.36e-06	1.70e-06	2.38e-06
1.00e-02	1.05e-06	1.36e-06	1.24e-06	1.92e-06
1.00e-03	1.05e-06	1.36e-06	1.10e-06	1.39e-06
1.00e-04	1.05e-06	1.36e-06	1.09e-06	1.36e-06
1.00e-05	1.05e-06	1.36e-06	1.09e-06	1.36e-06
1.00e-06	1.05e-06	1.36e-06	1.10e-06	1.38e-06
1.00e-07	1.05e-06	1.36e-06	1.11e-06	1.50e-06
1.00e-08	1.06e-06	1.36e-06	1.55e-06	1.50e-06
1.00e-09	nan		nan		2.22e-06	1.53e-06
1.00e-10	nan		nan		2.27e-06	1.59e-06
1.00e-11	nan		nan		2.28e-06	1.60e-06
1.00e-12	nan		nan		2.28e-06	1.60e-06
1.00e-13	nan		nan		2.28e-06	1.60e-06
1.00e-14	nan		nan		2.28e-06	1.60e-06


==> PR_ni_vs_p_256_p4.dat <==
# nu		HLL_tri		Hdiv_quad	HLL_tri		HLL_quad
1.00e+00	1.70e-08	2.78e-08	2.79e-08	2.39e-08
1.00e-01	1.07e-08	1.53e-08	2.44e-08	2.78e-08
1.00e-02	1.06e-08	1.51e-08	1.57e-08	2.36e-08
1.00e-03	1.06e-08	1.51e-08	1.15e-08	1.62e-08
1.00e-04	1.06e-08	1.51e-08	1.11e-08	1.54e-08
1.00e-05	1.06e-08	1.51e-08	1.11e-08	1.53e-08
1.00e-06	1.06e-08	1.51e-08	1.12e-08	1.54e-08
1.00e-07	1.06e-08	1.51e-08	1.27e-08	1.59e-08
1.00e-08	1.07e-08	nan		1.28e-08	2.82e-08
1.00e-09	nan		nan		4.03e-08	3.38e-08
1.00e-10	nan		nan		5.04e-08	4.62e-08
1.00e-11	nan		nan		5.03e-08	4.64e-08
1.00e-12	nan		nan		5.03e-08	4.64e-08
1.00e-13	nan		nan		5.03e-08	4.64e-08
1.00e-14	nan		nan		5.03e-08	4.64e-08


==> PR_ni_vs_p_2k.dat <==
# ni	Hdiv		HLL
1E-00  	7.20e-08	1.16e-07
1E-01  	6.61e-08	1.10e-07
1E-02  	6.60e-08	8.55e-08
1E-03  	6.60e-08	6.94e-08
1E-04  	6.60e-08	6.82e-08


==> PR_ni_vs_p_4k_p3.dat <==
# nu		Hdiv_tri	Hdiv_quad	HLL_tri		HLL_quad
1.00e+00	4.43e-09	5.34e-09	7.23e-09	9.24e-09
1.00e-01	4.13e-09	5.31e-09	7.02e-09	1.02e-08
1.00e-02	4.13e-09	5.31e-09	5.94e-09	9.52e-09
1.00e-03	4.13e-09	5.31e-09	4.42e-09	6.43e-09
1.00e-04	4.13e-09	5.31e-09	4.27e-09	5.35e-09
1.00e-05	4.13e-09	5.31e-09	4.27e-09	5.32e-09
1.00e-06	4.13e-09	5.31e-09	4.28e-09	5.32e-09
1.00e-07	4.13e-09	nan		4.28e-09	5.33e-09
1.00e-08	4.13e-09	nan		4.39e-09	1.45e-08
1.00e-09	4.16e-09	nan		7.55e-09	1.60e-08
1.00e-10	nan		nan		1.19e-08	1.36e-08
1.00e-11	nan		nan		1.24e-08	1.02e-08
1.00e-12	nan		nan		1.24e-08	1.89e-08
1.00e-13	nan		nan		1.24e-08	2.47e-08
1.00e-14	nan		nan		1.24e-08	2.50e-08


==> PR_ni_vs_p_4k_p4.dat <==
# nu		Hdiv_tri	Hdiv_quad	HLL_tri		HLL_quad
1.00e+00	1.56e-11	2.75e-11	2.85e-11	2.33e-11
1.00e-01	1.05e-11	1.50e-11	2.67e-11	2.82e-11
1.00e-02	1.04e-11	1.48e-11	2.20e-11	2.73e-11
1.00e-03	1.04e-11	1.48e-11	1.27e-11	1.95e-11
1.00e-04	1.04e-11	1.48e-11	1.10e-11	1.52e-11
1.00e-05	1.04e-11	1.48e-11	1.09e-11	1.51e-11
1.00e-06	1.04e-11	nan		1.09e-11	1.51e-11
1.00e-07	1.06e-11	nan		1.09e-11	1.51e-11
1.00e-08	1.30e-11	nan		1.09e-11	1.51e-11
1.00e-09	1.32e-10	nan		1.45e-11	1.51e-11
1.00e-10	nan		nan		1.72e-11	1.51e-11
1.00e-11	nan		nan		1.75e-11	1.51e-11
1.00e-12	nan		nan		1.76e-11	1.51e-11
1.00e-13	nan		nan		1.76e-11	1.51e-11
1.00e-14	nan		nan		1.76e-11	1.51e-11


==> PR_ni_vs_u_1k_p3.dat <==
# nu		Hdiv_tri	Hdiv_quad	HLL_tri		HLL_quad
1.00e+00	4.74e-10	4.98e-10	3.59e-10	4.81e-10
1.00e-01	4.74e-10	4.98e-10	2.89e-09	3.88e-09
1.00e-02	4.74e-10	4.98e-10	1.73e-08	2.84e-08
1.00e-03	4.80e-10	4.98e-10	4.41e-08	4.31e-08
1.00e-04	8.30e-10	4.94e-10	6.85e-08	3.07e-08
1.00e-05	2.40e-09	5.12e-10	8.63e-08	8.18e-08
1.00e-06	3.34e-09	9.08e-10	2.34e-07	2.95e-07
1.00e-07	1.56e-08	2.04e-09	2.39e-06	2.77e-06
1.00e-08	3.25e-07	5.90e-06	1.22e-05	8.69e-06
1.00e-09	nan		nan		3.56e-05	2.25e-05
1.00e-10	nan		nan		4.48e-05	8.21e-05
1.00e-11	nan		nan		4.63e-05	1.34e-04
1.00e-12	nan		nan		4.63e-05	1.43e-04
1.00e-13	nan		nan		4.64e-05	1.44e-04
1.00e-14	nan		nan		4.64e-05	1.44e-04


==> PR_ni_vs_u_1k_p4.dat <==
# nu		HLL_tri		Hdiv_quad	HLL_tri		HLL_quad
1.00e+00	4.65e-12	4.73e-12	2.81e-12	3.86e-12
1.00e-01	4.65e-12	4.73e-12	1.77e-11	1.67e-11
1.00e-02	4.65e-12	4.73e-12	1.13e-10	1.35e-10
1.00e-03	4.74e-12	4.73e-12	2.89e-10	4.60e-10
1.00e-04	9.17e-12	4.79e-12	5.18e-10	6.97e-10
1.00e-05	2.69e-11	6.10e-12	7.05e-10	9.48e-10
1.00e-06	4.99e-11	7.89e-10	1.08e-09	1.20e-09
1.00e-07	1.87e-09	1.33e-07	5.80e-09	2.44e-09
1.00e-08	1.09e-08	nan     	4.75e-08	6.94e-09
1.00e-09	2.22e-07	nan		1.06e-07	1.05e-08
1.00e-10	nan		nan		1.40e-07	1.11e-08
1.00e-11	nan		nan		1.48e-07	1.12e-08
1.00e-12	nan		nan		1.48e-07	1.12e-08
1.00e-13	nan		nan		1.49e-07	1.12e-08
1.00e-14	nan		nan		1.49e-07	1.12e-08


==> PR_ni_vs_u_256_p3.dat <==
# nu		HLL_tri		Hdiv_quad	HLL_tri		HLL_quad
1.00e+00	1.43e-08	1.57e-08	1.14e-08	1.44e-08
1.00e-01	1.43e-08	1.57e-08	8.53e-08	1.09e-07
1.00e-02	1.43e-08	1.57e-08	3.93e-07	6.04e-07
1.00e-03	1.45e-08	1.57e-08	8.36e-07	5.46e-07
1.00e-04	2.28e-08	1.54e-08	1.24e-06	7.31e-07
1.00e-05	4.40e-08	1.82e-08	1.94e-06	2.28e-06
1.00e-06	9.78e-08	3.38e-08	1.76e-05	2.58e-05
1.00e-07	3.50e-07	6.84e-08	4.58e-05	7.39e-05
1.00e-08	8.84e-06	2.64e-06	1.31e-04	9.66e-05
1.00e-09	nan		nan		2.28e-04	1.17e-04
1.00e-10	nan		nan		2.43e-04	1.26e-04
1.00e-11	nan		nan		2.45e-04	1.27e-04
1.00e-12	nan		nan		2.45e-04	1.28e-04
1.00e-13	nan		nan		2.45e-04	1.28e-04
1.00e-14	nan		nan		2.45e-04	1.28e-04


==> PR_ni_vs_u_256_p4.dat <==
# nu		HLL_tri		Hdiv_quad	HLL_tri		HLL_quad
1.00e+00	2.90e-10	3.01e-10	1.75e-10	2.59e-10
1.00e-01	2.90e-10	3.01e-10	1.03e-09	1.00e-09
1.00e-02	2.90e-10	3.01e-10	5.04e-09	6.88e-09
1.00e-03	2.95e-10	3.02e-10	1.12e-08	1.72e-08
1.00e-04	4.97e-10	3.11e-10	1.92e-08	2.74e-08
1.00e-05	1.08e-09	4.68e-10	2.70e-08	4.23e-08
1.00e-06	2.99e-09	2.30e-09	1.33e-07	9.64e-08
1.00e-07	2.93e-08	3.79e-09	8.84e-07	3.40e-07
1.00e-08	1.51e-06	nan		1.94e-06	2.54e-06
1.00e-09	nan		nan		8.19e-06	5.03e-06
1.00e-10	nan		nan		1.22e-05	7.59e-06
1.00e-11	nan		nan		1.26e-05	7.75e-06
1.00e-12	nan		nan		1.27e-05	7.77e-06
1.00e-13	nan		nan		1.27e-05	7.77e-06
1.00e-14	nan		nan		1.27e-05	7.77e-06


==> PR_ni_vs_u_2k.dat <==
# ni	Hdiv		HLL
1E-00  	4.74e-10    3.59e-10
1E-01  	4.74e-10    2.89e-09
1E-02  	4.74e-10    1.73e-08
1E-03  	4.80e-10    4.41e-08
1E-04  	8.30e-10    6.85e-08


==> PR_ni_vs_u_4k_p3.dat <==
# nu		Hdiv_tri	Hdiv_quad	HLL_tri		HLL_quad
1.00e+00	1.53e-11	1.57e-11	1.13e-11	1.57e-11
1.00e-01	1.53e-11	1.57e-11	9.48e-11	1.30e-10
1.00e-02	1.53e-11	1.57e-11	6.96e-10	1.12e-09
1.00e-03	1.55e-11	1.57e-11	2.18e-09	3.27e-09
1.00e-04	2.75e-11	1.57e-11	3.88e-09	2.25e-09
1.00e-05	1.21e-10	1.55e-11	4.83e-09	2.39e-09
1.00e-06	1.58e-10	3.36e-11	5.91e-09	9.41e-09
1.00e-07	3.21e-09	nan		2.26e-08	4.53e-08
1.00e-08	1.42e-08	nan		2.58e-07	1.26e-06
1.00e-09	6.26e-08	nan		9.39e-07	1.60e-06
1.00e-10	nan		nan		2.25e-06	1.59e-06
1.00e-11	nan		nan		2.42e-06	2.35e-06
1.00e-12	nan		nan		2.43e-06	3.47e-06
1.00e-13	nan		nan		2.43e-06	4.02e-06
1.00e-14	nan		nan		2.43e-06	3.98e-06


==> PR_ni_vs_u_4k_p4.dat <==
# nu		Hdiv_tri	Hdiv_quad	HLL_tri		HLL_quad
1.00e+00	7.36e-14	7.41e-14	4.45e-14	5.84e-14
1.00e-01	7.36e-14	7.41e-14	2.91e-13	2.71e-13
1.00e-02	7.36e-14	7.41e-14	2.25e-12	2.40e-12
1.00e-03	8.16e-14	7.62e-14	7.20e-12	1.16e-11
1.00e-04	3.83e-13	1.83e-13	1.40e-11	1.97e-11
1.00e-05	4.09e-12	2.03e-12	1.97e-11	2.44e-11
1.00e-06	4.82e-11	nan		2.55e-11	2.79e-11
1.00e-07	2.47e-10	nan		4.77e-11	3.20e-11
1.00e-08	1.86e-09	nan		7.52e-11	3.64e-11
1.00e-09	1.49e-08	nan		8.23e-11	3.75e-11
1.00e-10	nan		nan		8.32e-11	3.76e-11
1.00e-11	nan		nan		8.33e-11	3.76e-11
1.00e-12	nan		nan		8.33e-11	3.76e-11
1.00e-13	nan		nan		8.33e-11	3.76e-11
1.00e-14	nan		nan		8.33e-11	3.76e-11

